Effect of Phonons and Impurities on the Quantum Transport in XXZ Spin-Chains

Numerical and analytic results have been used to characterize quantum transport in spin chains, showing the existence of both ballistic and diffusive motion. Experiments have shown that heat transfer is surprisingly always diffusive. The scattering from phonons and impurities have been postulated to be the two factors critical in causing the diffusive transport. In this work, we evaluate the transport process by incorporating a bath of phonons and impurities in order to understand the role played by each of the factors. While methods like time-dependent density matrix renormalization group (tDMRG) can be used to simulate isolated spin chains, the coupling with phonons make simulations significantly more challenging. The recently developed multisite tensor network path integral (MS-TNPI) method builds a framework for simulating the dynamics in extended open quantum systems by combining ideas from tDMRG and Feynman-Vernon influence functional. This MS-TNPI is used to characterize dynamics in open, extended quantum systems. Simulations are done with the commonly used sub-Ohmic, Ohmic and super-Ohmic spectral densities describing the phononic bath. We show that while the transport in presence of impurities eventually becomes diffusive, the exact details are dependent on the specifics of the interactions and amount of impurities. In contrast, the presence of a bath makes the transport diffusive irrespective of the parameters characterizing the bath.

==> D0_dt1.0_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.079999999999996518e-02
1.000000000000000000e+00 2.222600000000000131e-01
1.500000000000000000e+00 4.325649999999999773e-01
2.000000000000000000e+00 6.383399999999999075e-01
2.500000000000000000e+00 8.109899999999998776e-01
3.000000000000000000e+00 9.544049999999999478e-01
3.500000000000000000e+00 1.091749999999999776e+00
4.000000000000000000e+00 1.243684999999999707e+00
4.500000000000000000e+00 1.413824999999999665e+00
5.000000000000000000e+00 1.590094999999999814e+00
5.500000000000000000e+00 1.757695000000000229e+00
6.000000000000000000e+00 1.911490000000000133e+00
6.500000000000000000e+00 2.058629999999999960e+00
7.000000000000000000e+00 2.210649999999999782e+00
7.500000000000000000e+00 2.373275000000000023e+00
8.000000000000000000e+00 2.542484999999999662e+00
8.500000000000000000e+00 2.709109999999999907e+00
9.000000000000000000e+00 2.867214999999999847e+00
9.500000000000000000e+00 3.018810000000000215e+00
1.000000000000000000e+01 3.171245000000000758e+00
1.050000000000000000e+01 3.330405000000000726e+00
1.100000000000000000e+01 3.495845000000000535e+00
1.150000000000000000e+01 3.661669999999999980e+00
1.200000000000000000e+01 3.822189999999999976e+00
1.250000000000000000e+01 3.976719999999999366e+00
1.300000000000000000e+01 4.129755000000001175e+00
1.350000000000000000e+01 4.286770000000001524e+00
1.400000000000000000e+01 4.449299999999999145e+00
1.450000000000000000e+01 4.614085000000000214e+00
1.500000000000000000e+01 4.776034999999999364e+00
1.550000000000000000e+01 4.932964999999999378e+00
1.600000000000000000e+01 5.087135000000000851e+00
1.650000000000000000e+01 5.243099999999999206e+00
1.700000000000000000e+01 5.403554999999998998e+00
1.750000000000000000e+01 5.567090000000000316e+00
1.800000000000000000e+01 5.729725000000000179e+00
1.850000000000000000e+01 5.888465000000001837e+00
1.900000000000000000e+01 6.043915000000001037e+00
1.950000000000000000e+01 6.199499999999998678e+00
2.000000000000000000e+01 6.358344999999999914e+00
2.050000000000000000e+01 6.520600000000000840e+00
2.100000000000000000e+01 6.683415000000000106e+00
2.150000000000000000e+01 6.843570000000000597e+00
2.200000000000000000e+01 7.000334999999999752e+00
2.250000000000000000e+01 7.155950000000000699e+00
2.300000000000000000e+01 7.313535000000000785e+00
2.350000000000000000e+01 7.474359999999999893e+00
2.400000000000000000e+01 7.636794999999998446e+00
2.450000000000000000e+01 7.797869999999999635e+00
2.500000000000000000e+01 7.955935000000000201e+00
2.550000000000000000e+01 8.112069999999999226e+00
2.600000000000000000e+01 8.269009999999997973e+00
2.650000000000000000e+01 8.428660000000000707e+00
2.700000000000000000e+01 8.590469999999999828e+00
2.750000000000000000e+01 8.752044999999997188e+00
2.800000000000000000e+01 8.911250000000002558e+00
2.850000000000000000e+01 9.068055000000002863e+00
2.900000000000000000e+01 9.224614999999996456e+00
2.950000000000000000e+01 9.383249999999998536e+00
3.000000000000000000e+01 9.544330000000003977e+00
3.050000000000000000e+01 9.706109999999998905e+00
3.100000000000000000e+01 9.866290000000002891e+00
3.150000000000000000e+01 1.002391500000000235e+01
3.200000000000000000e+01 1.018034499999999554e+01
3.250000000000000000e+01 1.033795000000000108e+01
3.300000000000000000e+01 1.049802000000000213e+01
3.350000000000000000e+01 1.065964999999999918e+01
3.400000000000000000e+01 1.082056500000000199e+01
3.450000000000000000e+01 1.097921999999999798e+01
3.500000000000000000e+01 1.113593499999999992e+01
3.550000000000000000e+01 1.129284499999999980e+01
3.600000000000000000e+01 1.145178499999999744e+01
3.650000000000000000e+01 1.161285999999999774e+01
3.700000000000000000e+01 1.177420999999999829e+01
3.750000000000000000e+01 1.193384500000000159e+01
3.800000000000000000e+01 1.209125000000000050e+01
3.850000000000000000e+01 1.224792000000000236e+01
3.900000000000000000e+01 1.240600499999999684e+01
3.950000000000000000e+01 1.256633000000000067e+01
4.000000000000000000e+01 1.272784499999999674e+01
4.050000000000000000e+01 1.288831999999999489e+01
4.100000000000000000e+01 1.304650999999999605e+01
4.150000000000000000e+01 1.320311500000000215e+01
4.200000000000000000e+01 1.336022499999999269e+01
4.250000000000000000e+01 1.351950500000000055e+01
4.300000000000000000e+01 1.368072000000000088e+01
4.350000000000000000e+01 1.384193500000000299e+01
4.400000000000000000e+01 1.400123999999999747e+01
4.450000000000000000e+01 1.415840999999999816e+01
4.500000000000000000e+01 1.431512500000000188e+01
4.550000000000000000e+01 1.447344999999999970e+01
4.600000000000000000e+01 1.463411499999999776e+01
4.650000000000000000e+01 1.479572499999999735e+01
4.700000000000000000e+01 1.495605999999999725e+01
4.750000000000000000e+01 1.511400000000000432e+01
4.800000000000000000e+01 1.527052999999999905e+01
4.850000000000000000e+01 1.542782000000000231e+01
4.900000000000000000e+01 1.558743999999999907e+01
4.950000000000000000e+01 1.574884999999999913e+01
5.000000000000000000e+01 1.590998500000000071e+01
5.050000000000000000e+01 1.606897499999999113e+01
5.100000000000000000e+01 1.622592000000000567e+01
5.150000000000000000e+01 1.638267499999999544e+01
5.200000000000000000e+01 1.654131499999999022e+01
5.250000000000000000e+01 1.670219000000000165e+01
5.300000000000000000e+01 1.686377000000000237e+01
5.350000000000000000e+01 1.702378999999999110e+01
5.400000000000000000e+01 1.718137999999999721e+01
5.450000000000000000e+01 1.733786500000000075e+01
5.500000000000000000e+01 1.749557499999999521e+01
5.550000000000000000e+01 1.765571500000000071e+01
5.600000000000000000e+01 1.781737999999998934e+01
5.650000000000000000e+01 1.797822000000000031e+01
5.700000000000000000e+01 1.813661500000000615e+01
5.750000000000000000e+01 1.829313499999999948e+01
5.800000000000000000e+01 1.844999499999999770e+01
5.850000000000000000e+01 1.860919999999999774e+01
5.900000000000000000e+01 1.877058999999999500e+01
5.950000000000000000e+01 1.893213499999999883e+01
6.000000000000000000e+01 1.909152499999999364e+01
6.050000000000000000e+01 1.924834499999999693e+01
6.100000000000000000e+01 1.940454500000000593e+01
6.150000000000000000e+01 1.956263499999999667e+01
6.200000000000000000e+01 1.972348499999999660e+01
6.250000000000000000e+01 1.988553999999999888e+01
6.300000000000000000e+01 2.004616000000000042e+01
6.350000000000000000e+01 2.020394500000000448e+01
6.400000000000000000e+01 2.036000000000001364e+01
6.450000000000000000e+01 2.051695999999999387e+01
6.500000000000000000e+01 2.067671999999999599e+01
6.550000000000000000e+01 2.083866500000000244e+01
6.600000000000000000e+01 2.100017000000001133e+01
6.650000000000000000e+01 2.115898999999999219e+01
6.700000000000000000e+01 2.131527999999999778e+01
6.750000000000000000e+01 2.147145999999999333e+01
6.800000000000000000e+01 2.163006999999999636e+01
6.850000000000000000e+01 2.179149000000000669e+01
6.900000000000000000e+01 2.195363999999998939e+01
6.950000000000000000e+01 2.211370000000000857e+01
7.000000000000000000e+01 2.227077000000000240e+01
7.050000000000000000e+01 2.242667500000000302e+01
7.100000000000000000e+01 2.258426499999998782e+01
7.150000000000000000e+01 2.274493000000000009e+01
7.200000000000000000e+01 2.290725000000000122e+01
7.250000000000000000e+01 2.306817999999998392e+01
7.300000000000000000e+01 2.322595000000000454e+01
7.350000000000000000e+01 2.338150500000000065e+01
7.400000000000000000e+01 2.353791500000000525e+01
7.450000000000000000e+01 2.369750000000000512e+01
7.500000000000000000e+01 2.385979999999999990e+01
7.550000000000000000e+01 2.402193000000000112e+01
7.600000000000000000e+01 2.418108499999999594e+01
7.650000000000000000e+01 2.433714499999999958e+01
7.700000000000000000e+01 2.449268999999999252e+01
7.750000000000000000e+01 2.465078500000000261e+01
7.800000000000000000e+01 2.481229499999999533e+01
7.850000000000000000e+01 2.497489000000000559e+01
7.900000000000000000e+01 2.513533500000000132e+01
7.950000000000000000e+01 2.529227499999999651e+01
8.000000000000000000e+01 2.544754500000000164e+01
8.050000000000000000e+01 2.560454499999999811e+01
8.100000000000000000e+01 2.576512500000000472e+01
8.150000000000000000e+01 2.592786999999999153e+01
8.200000000000000000e+01 2.608938499999999650e+01
8.250000000000000000e+01 2.624739999999999895e+01
8.300000000000000000e+01 2.640269999999998873e+01
8.350000000000000000e+01 2.655862499999999571e+01
8.400000000000000000e+01 2.671801500000000829e+01
8.450000000000000000e+01 2.688056500000000781e+01
8.500000000000000000e+01 2.704317999999998889e+01
8.550000000000000000e+01 2.720256499999999988e+01
8.600000000000000000e+01 2.735834999999999795e+01
8.650000000000000000e+01 2.751340000000000785e+01
8.700000000000000000e+01 2.767123499999999581e+01
8.750000000000000000e+01 2.783290499999999312e+01
8.800000000000000000e+01 2.799594999999998990e+01
8.850000000000000000e+01 2.815671499999999128e+01
8.900000000000000000e+01 2.831347000000000591e+01
8.950000000000000000e+01 2.846823499999998575e+01
9.000000000000000000e+01 2.862476000000000198e+01
9.050000000000000000e+01 2.878530499999999748e+01
9.100000000000000000e+01 2.894848000000000354e+01
9.150000000000000000e+01 2.911046500000000847e+01
9.200000000000000000e+01 2.926850999999999203e+01
9.250000000000000000e+01 2.942338499999999613e+01
9.300000000000000000e+01 2.957888500000000320e+01
9.350000000000000000e+01 2.973813500000001042e+01
9.400000000000000000e+01 2.990106500000000622e+01
9.450000000000000000e+01 3.006408000000000058e+01
9.500000000000000000e+01 3.022361999999999327e+01
9.550000000000000000e+01 3.037905999999999196e+01
9.600000000000000000e+01 3.053366499999998496e+01
9.650000000000000000e+01 3.069134000000000739e+01
9.700000000000000000e+01 3.085335000000000250e+01
9.750000000000000000e+01 3.101694499999999621e+01
9.800000000000000000e+01 3.117795499999998299e+01
9.850000000000000000e+01 3.133447500000000119e+01
9.900000000000000000e+01 3.148861499999997449e+01
9.950000000000000000e+01 3.164481000000001032e+01
1.000000000000000000e+02 3.180552999999998320e+01


==> D0_dt2.0_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.240350000000000397e-01
2.000000000000000000e+00 6.427500000000000435e-01
3.000000000000000000e+00 9.535599999999999632e-01
4.000000000000000000e+00 1.239824999999999733e+00
5.000000000000000000e+00 1.589040000000000008e+00
6.000000000000000000e+00 1.909775000000000222e+00
7.000000000000000000e+00 2.207140000000000324e+00
8.000000000000000000e+00 2.540624999999999911e+00
9.000000000000000000e+00 2.865029999999999522e+00
1.000000000000000000e+01 3.167854999999999421e+00
1.100000000000000000e+01 3.493860000000000632e+00
1.200000000000000000e+01 3.819809999999999928e+00
1.300000000000000000e+01 4.126374999999999460e+00
1.400000000000000000e+01 4.447770000000000223e+00
1.500000000000000000e+01 4.774280000000000079e+00
1.600000000000000000e+01 5.083914999999999296e+00
1.700000000000000000e+01 5.402180000000001314e+00
1.800000000000000000e+01 5.728489999999999860e+00
1.900000000000000000e+01 6.040799999999999947e+00
2.000000000000000000e+01 6.356920000000000570e+00
2.100000000000000000e+01 6.682640000000001912e+00
2.200000000000000000e+01 6.997265000000000512e+00
2.300000000000000000e+01 7.312004999999999200e+00
2.400000000000000000e+01 7.636735000000000717e+00
2.500000000000000000e+01 7.953354999999999286e+00
2.600000000000000000e+01 8.267224999999999824e+00
2.700000000000000000e+01 8.590814999999999202e+00
2.800000000000000000e+01 8.909164999999998003e+00
2.900000000000000000e+01 9.222679999999998657e+00
3.000000000000000000e+01 9.544974999999995546e+00
3.100000000000000000e+01 9.864689999999997738e+00
3.200000000000000000e+01 1.017828000000000266e+01
3.300000000000000000e+01 1.049917000000000300e+01
3.400000000000000000e+01 1.081991999999999621e+01
3.500000000000000000e+01 1.113390999999999309e+01
3.600000000000000000e+01 1.145349499999999843e+01
3.700000000000000000e+01 1.177494999999999692e+01
3.800000000000000000e+01 1.208957500000000351e+01
3.900000000000000000e+01 1.240793500000000016e+01
4.000000000000000000e+01 1.272975000000000634e+01
4.100000000000000000e+01 1.304519999999999946e+01
4.200000000000000000e+01 1.336257999999999768e+01
4.300000000000000000e+01 1.368441499999999955e+01
4.400000000000000000e+01 1.400082499999999364e+01
4.500000000000000000e+01 1.431738499999999092e+01
4.600000000000000000e+01 1.463899999999999935e+01
4.700000000000000000e+01 1.495632499999999609e+01
4.800000000000000000e+01 1.527229500000000328e+01
4.900000000000000000e+01 1.559350000000000058e+01
5.000000000000000000e+01 1.591172499999999879e+01
5.100000000000000000e+01 1.622738500000000883e+01
5.200000000000000000e+01 1.654795000000000726e+01
5.300000000000000000e+01 1.686698499999999967e+01
5.400000000000000000e+01 1.718257499999999638e+01
5.500000000000000000e+01 1.750248499999999652e+01
5.600000000000000000e+01 1.782217000000000695e+01
5.700000000000000000e+01 1.813783500000001325e+01
5.800000000000000000e+01 1.845698999999999756e+01
5.900000000000000000e+01 1.877718500000000290e+01
6.000000000000000000e+01 1.909315000000000140e+01
6.100000000000000000e+01 1.941161999999999921e+01
6.200000000000000000e+01 1.973213500000000309e+01
6.300000000000000000e+01 2.004855499999999680e+01
6.400000000000000000e+01 2.036631500000000727e+01
6.500000000000000000e+01 2.068695500000000109e+01
6.600000000000000000e+01 2.100392500000000240e+01
6.700000000000000000e+01 2.132110499999999931e+01
6.800000000000000000e+01 2.164165999999999102e+01
6.900000000000000000e+01 2.195923500000000672e+01
7.000000000000000000e+01 2.227597000000000804e+01
7.100000000000000000e+01 2.259630999999999901e+01
7.200000000000000000e+01 2.291449000000000780e+01
7.300000000000000000e+01 2.323097000000001700e+01
7.400000000000000000e+01 2.355098000000000269e+01
7.500000000000000000e+01 2.386973499999999859e+01
7.600000000000000000e+01 2.418608999999999298e+01
7.700000000000000000e+01 2.450556999999999874e+01
7.800000000000000000e+01 2.482487499999999514e+01
7.900000000000000000e+01 2.514123999999998560e+01
8.000000000000000000e+01 2.546020000000000039e+01
8.100000000000000000e+01 2.577988499999999661e+01
8.200000000000000000e+01 2.609643499999998539e+01
8.300000000000000000e+01 2.641486999999999341e+01
8.400000000000000000e+01 2.673481000000000307e+01
8.500000000000000000e+01 2.705169000000001134e+01
8.600000000000000000e+01 2.736964499999999845e+01
8.700000000000000000e+01 2.768966499999999797e+01
8.800000000000000000e+01 2.800695000000002111e+01
8.900000000000000000e+01 2.832446000000000552e+01
9.000000000000000000e+01 2.864446000000000581e+01
9.100000000000000000e+01 2.896217999999999648e+01
9.200000000000000000e+01 2.927933999999999060e+01
9.300000000000000000e+01 2.959917000000000087e+01
9.400000000000000000e+01 2.991736999999998403e+01
9.500000000000000000e+01 3.023431000000000068e+01
9.600000000000000000e+01 3.055388499999999752e+01
9.700000000000000000e+01 3.087255999999998934e+01
9.800000000000000000e+01 3.118934499999999233e+01
9.900000000000000000e+01 3.150858000000000914e+01
1.000000000000000000e+02 3.182762500000001182e+01


==> D1_dt1.0_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 5.954500000000001458e-02
1.000000000000000000e+00 2.049549999999999428e-01
1.500000000000000000e+00 3.637799999999999923e-01
2.000000000000000000e+00 4.817950000000000288e-01
2.500000000000000000e+00 5.548250000000000126e-01
3.000000000000000000e+00 6.142050000000001120e-01
3.500000000000000000e+00 6.890600000000002279e-01
4.000000000000000000e+00 7.811399999999998345e-01
4.500000000000000000e+00 8.693599999999999106e-01
5.000000000000000000e+00 9.342349999999999266e-01
5.500000000000000000e+00 9.768250000000000544e-01
6.000000000000000000e+00 1.016259999999999941e+00
6.500000000000000000e+00 1.070775000000000254e+00
7.000000000000000000e+00 1.141704999999999748e+00
7.500000000000000000e+00 1.214455000000000506e+00
8.000000000000000000e+00 1.273570000000000091e+00
8.500000000000000000e+00 1.316969999999999974e+00
9.000000000000000000e+00 1.356424999999999770e+00
9.500000000000000000e+00 1.405004999999999837e+00
1.000000000000000000e+01 1.464549999999999574e+00
1.050000000000000000e+01 1.524520000000000097e+00
1.100000000000000000e+01 1.572680000000000078e+00
1.150000000000000000e+01 1.606935000000000224e+00
1.200000000000000000e+01 1.637040000000000717e+00
1.250000000000000000e+01 1.675485000000000113e+00
1.300000000000000000e+01 1.726034999999999764e+00
1.350000000000000000e+01 1.780945000000000222e+00
1.400000000000000000e+01 1.828810000000000047e+00
1.450000000000000000e+01 1.865114999999999856e+00
1.500000000000000000e+01 1.896004999999999718e+00
1.550000000000000000e+01 1.931795000000000151e+00
1.600000000000000000e+01 1.976919999999999789e+00
1.650000000000000000e+01 2.025919999999999721e+00
1.700000000000000000e+01 2.068859999999999477e+00
1.750000000000000000e+01 2.100854999999999251e+00
1.800000000000000000e+01 2.126605000000000079e+00
1.850000000000000000e+01 2.156034999999999702e+00
1.900000000000000000e+01 2.195150000000000379e+00
1.950000000000000000e+01 2.240854999999999375e+00
2.000000000000000000e+01 2.284180000000000099e+00
2.050000000000000000e+01 2.318799999999999084e+00
2.100000000000000000e+01 2.346685000000000354e+00
2.150000000000000000e+01 2.375780000000000669e+00
2.200000000000000000e+01 2.412330000000000307e+00
2.250000000000000000e+01 2.454910000000000370e+00
2.300000000000000000e+01 2.495950000000000113e+00
2.350000000000000000e+01 2.528939999999999966e+00
2.400000000000000000e+01 2.554490000000001260e+00
2.450000000000000000e+01 2.579804999999999460e+00
2.500000000000000000e+01 2.611965000000000092e+00
2.550000000000000000e+01 2.651604999999999990e+00
2.600000000000000000e+01 2.692420000000000702e+00
2.650000000000000000e+01 2.727254999999999541e+00
2.700000000000000000e+01 2.754625000000001656e+00
2.750000000000000000e+01 2.779824999999999768e+00
2.800000000000000000e+01 2.809854999999998881e+00
2.850000000000000000e+01 2.846635000000000026e+00
2.900000000000000000e+01 2.885444999999998927e+00
2.950000000000000000e+01 2.919304999999999151e+00
3.000000000000000000e+01 2.945629999999999526e+00
3.050000000000000000e+01 2.968465000000001019e+00
3.100000000000000000e+01 2.994799999999999240e+00
3.150000000000000000e+01 3.027989999999999959e+00
3.200000000000000000e+01 3.064839999999997566e+00
3.250000000000000000e+01 3.098565000000000236e+00
3.300000000000000000e+01 3.125315000000000509e+00
3.350000000000000000e+01 3.147445000000000270e+00
3.400000000000000000e+01 3.171309999999999185e+00
3.450000000000000000e+01 3.201289999999999747e+00
3.500000000000000000e+01 3.235640000000000072e+00
3.550000000000000000e+01 3.268334999999999102e+00
3.600000000000000000e+01 3.294715000000000060e+00
3.650000000000000000e+01 3.315675000000000150e+00
3.700000000000000000e+01 3.337034999999999307e+00
3.750000000000000000e+01 3.363895000000000746e+00
3.800000000000000000e+01 3.396164999999998990e+00
3.850000000000000000e+01 3.428690000000000015e+00
3.900000000000000000e+01 3.456189999999999429e+00
3.950000000000000000e+01 3.478059999999998819e+00
4.000000000000000000e+01 3.498909999999999965e+00
4.050000000000000000e+01 3.524154999999999927e+00
4.100000000000000000e+01 3.554975000000000218e+00
4.150000000000000000e+01 3.587264999999999926e+00
4.200000000000000000e+01 3.615474999999999550e+00
4.250000000000000000e+01 3.637759999999999661e+00
4.300000000000000000e+01 3.657760000000001899e+00
4.350000000000000000e+01 3.681069999999997844e+00
4.400000000000000000e+01 3.710144999999998916e+00
4.450000000000000000e+01 3.742144999999998944e+00
4.500000000000000000e+01 3.771529999999999383e+00
4.550000000000000000e+01 3.795290000000000941e+00
4.600000000000000000e+01 3.815625000000000711e+00
4.650000000000000000e+01 3.837765000000000537e+00
4.700000000000000000e+01 3.865080000000000737e+00
4.750000000000000000e+01 3.896044999999999980e+00
4.800000000000000000e+01 3.925545000000000506e+00
4.850000000000000000e+01 3.949854999999999894e+00
4.900000000000000000e+01 3.969875000000001819e+00
4.950000000000000000e+01 3.990379999999999594e+00
5.000000000000000000e+01 4.015494999999998704e+00
5.050000000000000000e+01 4.044970000000000176e+00
5.100000000000000000e+01 4.074319999999999276e+00
5.150000000000000000e+01 4.099160000000000359e+00
5.200000000000000000e+01 4.119210000000000704e+00
5.250000000000000000e+01 4.138415000000001065e+00
5.300000000000000000e+01 4.161415000000001641e+00
5.350000000000000000e+01 4.189144999999999008e+00
5.400000000000000000e+01 4.218020000000002767e+00
5.450000000000000000e+01 4.243374999999999453e+00
5.500000000000000000e+01 4.263725000000001764e+00
5.550000000000000000e+01 4.282124999999997073e+00
5.600000000000000000e+01 4.303309999999997082e+00
5.650000000000000000e+01 4.329325000000002532e+00
5.700000000000000000e+01 4.357614999999999128e+00
5.750000000000000000e+01 4.383460000000003021e+00
5.800000000000000000e+01 4.404420000000003554e+00
5.850000000000000000e+01 4.422499999999999432e+00
5.900000000000000000e+01 4.442215000000003577e+00
5.950000000000000000e+01 4.466594999999998095e+00
6.000000000000000000e+01 4.494180000000001840e+00
6.050000000000000000e+01 4.520490000000000563e+00
6.100000000000000000e+01 4.542250000000001009e+00
6.150000000000000000e+01 4.560290000000000177e+00
6.200000000000000000e+01 4.578809999999999825e+00
6.250000000000000000e+01 4.601479999999998682e+00
6.300000000000000000e+01 4.628014999999999546e+00
6.350000000000000000e+01 4.654495000000000715e+00
6.400000000000000000e+01 4.677125000000000199e+00
6.450000000000000000e+01 4.695479999999999876e+00
6.500000000000000000e+01 4.713100000000002510e+00
6.550000000000000000e+01 4.734120000000002548e+00
6.600000000000000000e+01 4.759365000000001622e+00
6.650000000000000000e+01 4.785739999999998773e+00
6.700000000000000000e+01 4.809025000000000993e+00
6.750000000000000000e+01 4.827840000000000131e+00
6.800000000000000000e+01 4.844859999999999722e+00
6.850000000000000000e+01 4.864275000000001015e+00
6.900000000000000000e+01 4.887920000000002929e+00
6.950000000000000000e+01 4.913589999999997460e+00
7.000000000000000000e+01 4.937155000000000626e+00
7.050000000000000000e+01 4.956260000000000332e+00
7.100000000000000000e+01 4.972569999999997492e+00
7.150000000000000000e+01 4.990285000000004523e+00
7.200000000000000000e+01 5.012009999999996523e+00
7.250000000000000000e+01 5.036704999999995991e+00
7.300000000000000000e+01 5.060424999999996842e+00
7.350000000000000000e+01 5.080134999999999401e+00
7.400000000000000000e+01 5.096499999999998920e+00
7.450000000000000000e+01 5.113130000000002617e+00
7.500000000000000000e+01 5.133314999999999628e+00
7.550000000000000000e+01 5.156980000000000786e+00
7.600000000000000000e+01 5.180709999999998594e+00
7.650000000000000000e+01 5.200995000000001589e+00
7.700000000000000000e+01 5.217510000000001646e+00
7.750000000000000000e+01 5.233339999999998327e+00
7.800000000000000000e+01 5.252194999999998615e+00
7.850000000000000000e+01 5.274930000000000341e+00
7.900000000000000000e+01 5.298900000000000610e+00
7.950000000000000000e+01 5.320289999999999964e+00
8.000000000000000000e+01 5.337799999999999656e+00
8.050000000000000000e+01 5.353645000000002874e+00
8.100000000000000000e+01 5.371679999999996902e+00
8.150000000000000000e+01 5.393634999999997959e+00
8.200000000000000000e+01 5.417550000000003863e+00
8.250000000000000000e+01 5.439864999999993067e+00
8.300000000000000000e+01 5.458214999999997374e+00
8.350000000000000000e+01 5.474169999999998204e+00
8.400000000000000000e+01 5.491344999999995480e+00
8.450000000000000000e+01 5.512224999999998154e+00
8.500000000000000000e+01 5.535885000000000389e+00
8.550000000000000000e+01 5.558874999999999567e+00
8.600000000000000000e+01 5.578314999999999912e+00
8.650000000000000000e+01 5.594689999999999941e+00
8.700000000000000000e+01 5.611185000000003420e+00
8.750000000000000000e+01 5.630954999999996602e+00
8.800000000000000000e+01 5.653844999999999565e+00
8.850000000000000000e+01 5.676939999999998321e+00
8.900000000000000000e+01 5.696905000000000108e+00
8.950000000000000000e+01 5.713335000000002495e+00
9.000000000000000000e+01 5.728900000000000325e+00
9.050000000000000000e+01 5.747175000000002143e+00
9.100000000000000000e+01 5.768955000000001831e+00
9.150000000000000000e+01 5.791895000000000238e+00
9.200000000000000000e+01 5.812625000000002373e+00
9.250000000000000000e+01 5.829684999999999562e+00
9.300000000000000000e+01 5.845050000000000523e+00
9.350000000000000000e+01 5.862190000000001788e+00
9.400000000000000000e+01 5.882854999999996615e+00
9.450000000000000000e+01 5.905374999999997598e+00
9.500000000000000000e+01 5.926455000000005136e+00
9.550000000000000000e+01 5.943875000000002906e+00
9.600000000000000000e+01 5.958900000000002528e+00
9.650000000000000000e+01 5.974834999999998786e+00
9.700000000000000000e+01 5.994184999999998986e+00
9.750000000000000000e+01 6.016220000000000567e+00
9.800000000000000000e+01 6.037789999999997548e+00
9.850000000000000000e+01 6.056190000000000850e+00
9.900000000000000000e+01 6.071600000000000108e+00
9.950000000000000000e+01 6.087059999999999249e+00
1.000000000000000000e+02 6.105339999999999989e+00


==> D1_dt2.0_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.063700000000000534e-01
2.000000000000000000e+00 4.823750000000000537e-01
3.000000000000000000e+00 6.090600000000001568e-01
4.000000000000000000e+00 7.752199999999999092e-01
5.000000000000000000e+00 9.286900000000000155e-01
6.000000000000000000e+00 1.008175000000000043e+00
7.000000000000000000e+00 1.133345000000000047e+00
8.000000000000000000e+00 1.265685000000000393e+00
9.000000000000000000e+00 1.346914999999999640e+00
1.000000000000000000e+01 1.454934999999999867e+00
1.100000000000000000e+01 1.563904999999999657e+00
1.200000000000000000e+01 1.627185000000000104e+00
1.300000000000000000e+01 1.715824999999999712e+00
1.400000000000000000e+01 1.819089999999999874e+00
1.500000000000000000e+01 1.885339999999999794e+00
1.600000000000000000e+01 1.966010000000000257e+00
1.700000000000000000e+01 2.058684999999999654e+00
1.800000000000000000e+01 2.115865000000000329e+00
1.900000000000000000e+01 2.183980000000000476e+00
2.000000000000000000e+01 2.273459999999999148e+00
2.100000000000000000e+01 2.335349999999999593e+00
2.200000000000000000e+01 2.400460000000001148e+00
2.300000000000000000e+01 2.484704999999999941e+00
2.400000000000000000e+01 2.542955000000000521e+00
2.500000000000000000e+01 2.599824999999999164e+00
2.600000000000000000e+01 2.680604999999999905e+00
2.700000000000000000e+01 2.742464999999999709e+00
2.800000000000000000e+01 2.797040000000000415e+00
2.900000000000000000e+01 2.873019999999999463e+00
3.000000000000000000e+01 2.933189999999999742e+00
3.100000000000000000e+01 2.981704999999999384e+00
3.200000000000000000e+01 3.052035000000000053e+00
3.300000000000000000e+01 3.112539999999999196e+00
3.400000000000000000e+01 3.157935000000001491e+00
3.500000000000000000e+01 3.222539999999999960e+00
3.600000000000000000e+01 3.281850000000000378e+00
3.700000000000000000e+01 3.323655000000000026e+00
3.800000000000000000e+01 3.382909999999998973e+00
3.900000000000000000e+01 3.443220000000000613e+00
4.000000000000000000e+01 3.485379999999999701e+00
4.100000000000000000e+01 3.541439999999999255e+00
4.200000000000000000e+01 3.602250000000000618e+00
4.300000000000000000e+01 3.644134999999999458e+00
4.400000000000000000e+01 3.696390000000000065e+00
4.500000000000000000e+01 3.758065000000001099e+00
4.600000000000000000e+01 3.801639999999999908e+00
4.700000000000000000e+01 3.850835000000000008e+00
4.800000000000000000e+01 3.911725000000000119e+00
4.900000000000000000e+01 3.955754999999998578e+00
5.000000000000000000e+01 4.001020000000000465e+00
5.100000000000000000e+01 4.060124999999997542e+00
5.200000000000000000e+01 4.104804999999998039e+00
5.300000000000000000e+01 4.146574999999998568e+00
5.400000000000000000e+01 4.203504999999999825e+00
5.500000000000000000e+01 4.249235000000000539e+00
5.600000000000000000e+01 4.288339999999994490e+00
5.700000000000000000e+01 4.342880000000000074e+00
5.800000000000000000e+01 4.389814999999996914e+00
5.900000000000000000e+01 4.427114999999999689e+00
6.000000000000000000e+01 4.479119999999997326e+00
6.100000000000000000e+01 4.527345000000001285e+00
6.200000000000000000e+01 4.563535000000000785e+00
6.300000000000000000e+01 4.612679999999998337e+00
6.400000000000000000e+01 4.661870000000001291e+00
6.500000000000000000e+01 4.697504999999999598e+00
6.600000000000000000e+01 4.743755000000000166e+00
6.700000000000000000e+01 4.793610000000001925e+00
6.800000000000000000e+01 4.829144999999999577e+00
6.900000000000000000e+01 4.872195000000002274e+00
7.000000000000000000e+01 4.921604999999998675e+00
7.100000000000000000e+01 4.956720000000002457e+00
7.200000000000000000e+01 4.996120000000002115e+00
7.300000000000000000e+01 5.044935000000001502e+00
7.400000000000000000e+01 5.080829999999997959e+00
7.500000000000000000e+01 5.117455000000000531e+00
7.600000000000000000e+01 5.165224999999998623e+00
7.700000000000000000e+01 5.201879999999998283e+00
7.800000000000000000e+01 5.236214999999997843e+00
7.900000000000000000e+01 5.283239999999995717e+00
8.000000000000000000e+01 5.322155000000002190e+00
8.100000000000000000e+01 5.355699999999998795e+00
8.200000000000000000e+01 5.401820000000001620e+00
8.300000000000000000e+01 5.442599999999997884e+00
8.400000000000000000e+01 5.475244999999997475e+00
8.500000000000000000e+01 5.519919999999997273e+00
8.600000000000000000e+01 5.562549999999999883e+00
8.700000000000000000e+01 5.595040000000001790e+00
8.800000000000000000e+01 5.637680000000000469e+00
8.900000000000000000e+01 5.681009999999998783e+00
9.000000000000000000e+01 5.712800000000003209e+00
9.100000000000000000e+01 5.752659999999998774e+00
9.200000000000000000e+01 5.796615000000002738e+00
9.300000000000000000e+01 5.828910000000003144e+00
9.400000000000000000e+01 5.866525000000000212e+00
9.500000000000000000e+01 5.910395000000002064e+00
9.600000000000000000e+01 5.942679999999995744e+00
9.700000000000000000e+01 5.977794999999997749e+00
9.800000000000000000e+01 6.021540000000000781e+00
9.900000000000000000e+01 6.055225000000001856e+00
1.000000000000000000e+02 6.088704999999996481e+00


==> boundary_D0_wc_5_xi_1_K2_long_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.120871905485647524e-02
1.000000000000000000e+00 1.162731277176513034e-01
1.500000000000000000e+00 1.540981477004208511e-01
2.000000000000000000e+00 1.892490641870392953e-01
2.500000000000000000e+00 2.219194331534140030e-01
3.000000000000000000e+00 2.523610258782466031e-01
3.500000000000000000e+00 2.808491280641934318e-01
4.000000000000000000e+00 3.076065418122673201e-01
4.500000000000000000e+00 3.328303381248572390e-01
5.000000000000000000e+00 3.566857451870595885e-01
5.500000000000000000e+00 3.793335679562663265e-01
6.000000000000000000e+00 4.008867327722255847e-01
6.500000000000000000e+00 4.214679775783025106e-01
7.000000000000000000e+00 4.411667002362912315e-01
7.500000000000000000e+00 4.600726321682755415e-01
8.000000000000000000e+00 4.782617989534588832e-01
8.500000000000000000e+00 4.957973290194125360e-01
9.000000000000000000e+00 5.127310548725556583e-01
9.500000000000000000e+00 5.291227810325181968e-01
1.000000000000000000e+01 5.450139706265919592e-01
1.050000000000000000e+01 5.604464820394434721e-01
1.100000000000000000e+01 5.754481992851663286e-01
1.150000000000000000e+01 5.900587420843650399e-01
1.200000000000000000e+01 6.043056599379827976e-01
1.250000000000000000e+01 6.182086300389306732e-01
1.300000000000000000e+01 6.317956995779799856e-01
1.350000000000000000e+01 6.450846733312559644e-01
1.400000000000000000e+01 6.580989843381556126e-01
1.450000000000000000e+01 6.708457225965193116e-01
1.500000000000000000e+01 6.833496786619641661e-01
1.550000000000000000e+01 6.956205201357410495e-01
1.600000000000000000e+01 7.076733233355657626e-01
1.650000000000000000e+01 7.195260686093258862e-01
1.700000000000000000e+01 7.311678034104464041e-01
1.750000000000000000e+01 7.426237571954878991e-01
1.800000000000000000e+01 7.539003920080997734e-01
1.850000000000000000e+01 7.650086723198987748e-01
1.900000000000000000e+01 7.759574128668492721e-01
1.950000000000000000e+01 7.867479496036045017e-01
2.000000000000000000e+01 7.973887443001764774e-01
2.050000000000000000e+01 8.078857962908291279e-01
2.100000000000000000e+01 8.182484142267105742e-01
2.150000000000000000e+01 8.284763270611715802e-01
2.200000000000000000e+01 8.385776691252296855e-01
2.250000000000000000e+01 8.485573788480013091e-01
2.300000000000000000e+01 8.584168901023784271e-01
2.350000000000000000e+01 8.681575403248898981e-01
2.400000000000000000e+01 8.777972349530320795e-01
2.450000000000000000e+01 8.873304706229027117e-01
2.500000000000000000e+01 8.967575200291996174e-01
2.550000000000000000e+01 9.060886375778115509e-01
2.600000000000000000e+01 9.153248108203009270e-01
2.650000000000000000e+01 9.244712196055169251e-01
2.700000000000000000e+01 9.335193671739980825e-01
2.750000000000000000e+01 9.424797204644407289e-01
2.800000000000000000e+01 9.513569950489945137e-01
2.850000000000000000e+01 9.601486363752648190e-01
2.900000000000000000e+01 9.688592820246012538e-01
2.950000000000000000e+01 9.774882969078144690e-01
3.000000000000000000e+01 9.860416665456638308e-01
3.050000000000000000e+01 9.945284830633875917e-01
3.100000000000000000e+01 1.002936168239003001e+00
3.150000000000000000e+01 1.011276663684669064e+00
3.200000000000000000e+01 1.019549019306238868e+00
3.250000000000000000e+01 1.027753977971676225e+00
3.300000000000000000e+01 1.035898913164376989e+00
3.350000000000000000e+01 1.043969878920481431e+00
3.400000000000000000e+01 1.051977307120024463e+00
3.450000000000000000e+01 1.059923342087343734e+00
3.500000000000000000e+01 1.067813554859886160e+00
3.550000000000000000e+01 1.075641404378394617e+00
3.600000000000000000e+01 1.083424455074746717e+00
3.650000000000000000e+01 1.091138134261275150e+00
3.700000000000000000e+01 1.098799375017459834e+00
3.750000000000000000e+01 1.106412580586909833e+00
3.800000000000000000e+01 1.113966084666200285e+00
3.850000000000000000e+01 1.121473704778499947e+00
3.900000000000000000e+01 1.128934590932613169e+00
3.950000000000000000e+01 1.136344203301999922e+00
4.000000000000000000e+01 1.143699217463773454e+00
4.050000000000000000e+01 1.151010224828980189e+00
4.100000000000000000e+01 1.158271732352385675e+00
4.150000000000000000e+01 1.165488980049870449e+00
4.200000000000000000e+01 1.172659599961164645e+00
4.250000000000000000e+01 1.179784534955638176e+00
4.300000000000000000e+01 1.186868253049982780e+00
4.350000000000000000e+01 1.193918702940093279e+00
4.400000000000000000e+01 1.200923252412278819e+00
4.450000000000000000e+01 1.207888412759278385e+00
4.500000000000000000e+01 1.214810787956010829e+00
4.550000000000000000e+01 1.221695725122627918e+00
4.600000000000000000e+01 1.228534853539340332e+00
4.650000000000000000e+01 1.235346826117138530e+00
4.700000000000000000e+01 1.242116547260833537e+00
4.750000000000000000e+01 1.248845553357706084e+00
4.800000000000000000e+01 1.255539759904205077e+00
4.850000000000000000e+01 1.262197226800458427e+00
4.900000000000000000e+01 1.268819880250231291e+00
4.950000000000000000e+01 1.275402718014420955e+00
5.000000000000000000e+01 1.281956911449012360e+00
5.050000000000000000e+01 1.288479750770472609e+00
5.100000000000000000e+01 1.294964160981078027e+00
5.150000000000000000e+01 1.301415121539228448e+00
5.200000000000000000e+01 1.307836004278243980e+00
5.250000000000000000e+01 1.314222062929241153e+00
5.300000000000000000e+01 1.320573659793083054e+00
5.350000000000000000e+01 1.326899661186708101e+00
5.400000000000000000e+01 1.333194695471151991e+00
5.450000000000000000e+01 1.339465246679752530e+00
5.500000000000000000e+01 1.345705038000026832e+00
5.550000000000000000e+01 1.351914877843813478e+00
5.600000000000000000e+01 1.358093889359497819e+00
5.650000000000000000e+01 1.364250163540603245e+00
5.700000000000000000e+01 1.370373677159131498e+00
5.750000000000000000e+01 1.376467893598034564e+00
5.800000000000000000e+01 1.382534216805190841e+00
5.850000000000000000e+01 1.388575511051887812e+00
5.900000000000000000e+01 1.394584370129787532e+00
5.950000000000000000e+01 1.400573114140544195e+00
6.000000000000000000e+01 1.406531188112008390e+00
6.050000000000000000e+01 1.412470822704447126e+00
6.100000000000000000e+01 1.418391166737041464e+00
6.150000000000000000e+01 1.424280380147658231e+00
6.200000000000000000e+01 1.430148605190627809e+00
6.250000000000000000e+01 1.435990079318457902e+00
6.300000000000000000e+01 1.441810343369851477e+00
6.350000000000000000e+01 1.447604988558662598e+00
6.400000000000000000e+01 1.453371903757938011e+00
6.450000000000000000e+01 1.459117031690938315e+00
6.500000000000000000e+01 1.464837969913213023e+00
6.550000000000000000e+01 1.470532258401005654e+00
6.600000000000000000e+01 1.476203898375414880e+00
6.650000000000000000e+01 1.481853685855532454e+00
6.700000000000000000e+01 1.487483877591357473e+00
6.750000000000000000e+01 1.493093770132734033e+00
6.800000000000000000e+01 1.498680912374945606e+00
6.850000000000000000e+01 1.504251261298888309e+00
6.900000000000000000e+01 1.509802905017041619e+00
6.950000000000000000e+01 1.515331047882421789e+00
7.000000000000000000e+01 1.520839735330974385e+00
7.050000000000000000e+01 1.526328563084954570e+00
7.100000000000000000e+01 1.531797440642991059e+00
7.150000000000000000e+01 1.537244888208997962e+00
7.200000000000000000e+01 1.542681074229915072e+00
7.250000000000000000e+01 1.548098292735368364e+00
7.300000000000000000e+01 1.553492360968288022e+00
7.350000000000000000e+01 1.558861875686115450e+00
7.400000000000000000e+01 1.564216344452621588e+00
7.450000000000000000e+01 1.569552682468032367e+00
7.500000000000000000e+01 1.574866769107078124e+00
7.550000000000000000e+01 1.580162493249751332e+00
7.600000000000000000e+01 1.585438018486533096e+00
7.650000000000000000e+01 1.590695493608647038e+00
7.700000000000000000e+01 1.595934521027253972e+00
7.750000000000000000e+01 1.601157677965489246e+00
7.800000000000000000e+01 1.606362214204683614e+00
7.850000000000000000e+01 1.611548780838760742e+00
7.900000000000000000e+01 1.616719563043529373e+00
7.950000000000000000e+01 1.621874707510476465e+00
8.000000000000000000e+01 1.627021240103740496e+00
8.050000000000000000e+01 1.632143575443002037e+00
8.100000000000000000e+01 1.637246675359389947e+00
8.150000000000000000e+01 1.642335420014436664e+00
8.200000000000000000e+01 1.647418676615782118e+00
8.250000000000000000e+01 1.652482116705174198e+00
8.300000000000000000e+01 1.657526526757091334e+00
8.350000000000000000e+01 1.662557180414034885e+00
8.400000000000000000e+01 1.667569417793748787e+00
8.450000000000000000e+01 1.672567809096304092e+00
8.500000000000000000e+01 1.677552434829672645e+00
8.550000000000000000e+01 1.682525935969308106e+00
8.600000000000000000e+01 1.687482069662934903e+00
8.650000000000000000e+01 1.692423124520387567e+00
8.700000000000000000e+01 1.697351041088009271e+00
8.750000000000000000e+01 1.702259735404643148e+00
8.800000000000000000e+01 1.707152227198172501e+00
8.850000000000000000e+01 1.712030627816822914e+00
8.900000000000000000e+01 1.716893777173689628e+00
8.950000000000000000e+01 1.721743838387946424e+00
9.000000000000000000e+01 1.726582962386169928e+00
9.050000000000000000e+01 1.731407674098151883e+00
9.100000000000000000e+01 1.736216801537681986e+00
9.150000000000000000e+01 1.741015385002618210e+00
9.200000000000000000e+01 1.745794363910977420e+00
9.250000000000000000e+01 1.750571906414201795e+00
9.300000000000000000e+01 1.755338979120748544e+00
9.350000000000000000e+01 1.760082724253567932e+00
9.400000000000000000e+01 1.764811299534775113e+00
9.450000000000000000e+01 1.769522192978213004e+00
9.500000000000000000e+01 1.774226486555601445e+00
9.550000000000000000e+01 1.778920172169174752e+00
9.600000000000000000e+01 1.783597419601702150e+00
9.650000000000000000e+01 1.788258712724758892e+00
9.700000000000000000e+01 1.792911743587284557e+00
9.750000000000000000e+01 1.797556391731789605e+00
9.800000000000000000e+01 1.802181691218706305e+00
9.850000000000000000e+01 1.806792486891863447e+00
9.900000000000000000e+01 1.811403636323317468e+00
9.950000000000000000e+01 1.816003356275142977e+00
1.000000000000000000e+02 1.820585040270803923e+00
1.005000000000000000e+02 1.825160476083571348e+00
1.010000000000000000e+02 1.829717368180727499e+00
1.015000000000000000e+02 1.834265756722763374e+00
1.020000000000000000e+02 1.838799372244645181e+00
1.025000000000000000e+02 1.843322902581511880e+00
1.030000000000000000e+02 1.847839375303169884e+00
1.035000000000000000e+02 1.852347308903978806e+00
1.040000000000000000e+02 1.856844863185418637e+00
1.045000000000000000e+02 1.861333272186755039e+00
1.050000000000000000e+02 1.865813719216062649e+00
1.055000000000000000e+02 1.870279226897189062e+00
1.060000000000000000e+02 1.874730901074673550e+00
1.065000000000000000e+02 1.879174582355547685e+00
1.070000000000000000e+02 1.883602849512236777e+00
1.075000000000000000e+02 1.888020562987720030e+00
1.080000000000000000e+02 1.892428567858634114e+00
1.085000000000000000e+02 1.896824041719267662e+00
1.090000000000000000e+02 1.901208557168440949e+00
1.095000000000000000e+02 1.905581262025722866e+00
1.100000000000000000e+02 1.909943373793900445e+00
1.105000000000000000e+02 1.914296660326932020e+00
1.110000000000000000e+02 1.918634038222003513e+00
1.115000000000000000e+02 1.922962417780478273e+00
1.120000000000000000e+02 1.927283178815061726e+00
1.125000000000000000e+02 1.931597584208901708e+00
1.130000000000000000e+02 1.935898430744469767e+00
1.135000000000000000e+02 1.940188792380332483e+00
1.140000000000000000e+02 1.944466572786879954e+00
1.145000000000000000e+02 1.948739533019838932e+00
1.150000000000000000e+02 1.952995317064511793e+00
1.155000000000000000e+02 1.957251783023469249e+00
1.160000000000000000e+02 1.961499077445892247e+00
1.165000000000000000e+02 1.965732950138953772e+00
1.170000000000000000e+02 1.969965166119986844e+00
1.175000000000000000e+02 1.974185269628859762e+00
1.180000000000000000e+02 1.978391054274098781e+00
1.185000000000000000e+02 1.982589148966380943e+00
1.190000000000000000e+02 1.986778501350801696e+00
1.195000000000000000e+02 1.990970908048799837e+00
1.200000000000000000e+02 1.995145807899115997e+00
1.205000000000000000e+02 1.999313195337412363e+00
1.210000000000000000e+02 2.003466743646259207e+00
1.215000000000000000e+02 2.007610746639155064e+00
1.220000000000000000e+02 2.011749772460420971e+00
1.225000000000000000e+02 2.015873354584636346e+00
1.230000000000000000e+02 2.019991269440784443e+00
1.235000000000000000e+02 2.024100358264037336e+00
1.240000000000000000e+02 2.028198684843925736e+00
1.245000000000000000e+02 2.032283733562825656e+00
1.250000000000000000e+02 2.036369123234736733e+00
1.255000000000000000e+02 2.040445111189544303e+00
1.260000000000000000e+02 2.044500789189704903e+00
1.265000000000000000e+02 2.048553705417827331e+00
1.270000000000000000e+02 2.052587035337953392e+00
1.275000000000000000e+02 2.056624145351742872e+00
1.280000000000000000e+02 2.060665154094960094e+00
1.285000000000000000e+02 2.064693406202434467e+00
1.290000000000000000e+02 2.068716347160356239e+00
1.295000000000000000e+02 2.072734719471267972e+00
1.300000000000000000e+02 2.076739489111708803e+00
1.305000000000000000e+02 2.080730264814332209e+00
1.310000000000000000e+02 2.084720919338135303e+00
1.315000000000000000e+02 2.088704742504590595e+00
1.320000000000000000e+02 2.092686172452013160e+00
1.325000000000000000e+02 2.096653503727171408e+00
1.330000000000000000e+02 2.100609353882846531e+00
1.335000000000000000e+02 2.104557512835441457e+00
1.340000000000000000e+02 2.108499636040866765e+00
1.345000000000000000e+02 2.112432921970598620e+00
1.350000000000000000e+02 2.116360856301566784e+00
1.355000000000000000e+02 2.120275019920857762e+00
1.360000000000000000e+02 2.124190440941779556e+00
1.365000000000000000e+02 2.128095391932713021e+00
1.370000000000000000e+02 2.131990921710829490e+00
1.375000000000000000e+02 2.135883003925217682e+00
1.380000000000000000e+02 2.139767169574937178e+00
1.385000000000000000e+02 2.143646006103825830e+00
1.390000000000000000e+02 2.147508785230926698e+00
1.395000000000000000e+02 2.151365361731180759e+00
1.400000000000000000e+02 2.155216885268130156e+00
1.405000000000000000e+02 2.159062101236262965e+00
1.410000000000000000e+02 2.162899522534850405e+00
1.415000000000000000e+02 2.166737348862351809e+00
1.420000000000000000e+02 2.170562513954117367e+00
1.425000000000000000e+02 2.174379317479497420e+00
1.430000000000000000e+02 2.178186613850292108e+00
1.435000000000000000e+02 2.181987848149038012e+00
1.440000000000000000e+02 2.185783527194534059e+00
1.445000000000000000e+02 2.189574721918112754e+00
1.450000000000000000e+02 2.193363277271227485e+00
1.455000000000000000e+02 2.197137520466564631e+00
1.460000000000000000e+02 2.200902500361117120e+00
1.465000000000000000e+02 2.204667466180205704e+00
1.470000000000000000e+02 2.208422536807392422e+00
1.475000000000000000e+02 2.212169857795274197e+00
1.480000000000000000e+02 2.215912425892953674e+00
1.485000000000000000e+02 2.219650387383746537e+00
1.490000000000000000e+02 2.223383031471354965e+00
1.495000000000000000e+02 2.227112633803365327e+00
1.500000000000000000e+02 2.230831336921318186e+00


==> boundary_D0_wc_5_xi_1_K2_sub_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.120871905485025799e-02
1.000000000000000000e+00 1.162642421915870972e-01
1.500000000000000000e+00 1.598931003737147916e-01
2.000000000000000000e+00 2.002112881770549135e-01
2.500000000000000000e+00 2.370783222450229544e-01
3.000000000000000000e+00 2.710228903989408966e-01
3.500000000000000000e+00 3.024586818512844388e-01
4.000000000000000000e+00 3.317290389984765553e-01
4.500000000000000000e+00 3.591191791089368146e-01
5.000000000000000000e+00 3.848722222489145972e-01
5.500000000000000000e+00 4.091957258628666771e-01
6.000000000000000000e+00 4.322629904714841431e-01
6.500000000000000000e+00 4.542143010299048433e-01
7.000000000000000000e+00 4.751786592997466752e-01
7.500000000000000000e+00 4.952640050980354758e-01
8.000000000000000000e+00 5.145576350281946265e-01
8.500000000000000000e+00 5.331398592281318960e-01
9.000000000000000000e+00 5.510812505952830120e-01
9.500000000000000000e+00 5.684461920257483092e-01
1.000000000000000000e+01 5.852680352754653370e-01
1.050000000000000000e+01 6.016043843054071916e-01
1.100000000000000000e+01 6.174960282240448128e-01
1.150000000000000000e+01 6.329715792515865358e-01
1.200000000000000000e+01 6.480612625581961828e-01
1.250000000000000000e+01 6.627960487992843319e-01
1.300000000000000000e+01 6.772021031784829503e-01
1.350000000000000000e+01 6.912918489376731479e-01
1.400000000000000000e+01 7.050994073796300610e-01
1.450000000000000000e+01 7.186287483315491054e-01
1.500000000000000000e+01 7.319054540165331746e-01
1.550000000000000000e+01 7.449356101413329156e-01
1.600000000000000000e+01 7.577365171332816063e-01
1.650000000000000000e+01 7.703281876960761387e-01
1.700000000000000000e+01 7.827070352306075840e-01
1.750000000000000000e+01 7.948867349425409179e-01
1.800000000000000000e+01 8.068812239423098776e-01
1.850000000000000000e+01 8.186938626150507270e-01
1.900000000000000000e+01 8.303423997162330261e-01
1.950000000000000000e+01 8.418218702634508999e-01
2.000000000000000000e+01 8.531442855348485566e-01
2.050000000000000000e+01 8.643169819122858977e-01
2.100000000000000000e+01 8.753419953963611500e-01
2.150000000000000000e+01 8.862327514485731639e-01
2.200000000000000000e+01 8.969864859258367407e-01
2.250000000000000000e+01 9.076069587865494004e-01
2.300000000000000000e+01 9.181168620277346815e-01
2.350000000000000000e+01 9.285003553625670314e-01
2.400000000000000000e+01 9.387708362943468776e-01
2.450000000000000000e+01 9.489267109785723964e-01
2.500000000000000000e+01 9.589699282796919633e-01
2.550000000000000000e+01 9.689132319162464535e-01
2.600000000000000000e+01 9.787509034209000980e-01
2.650000000000000000e+01 9.884905859626688107e-01
2.700000000000000000e+01 9.981306431446366201e-01
2.750000000000000000e+01 1.007678010317845541e+00
2.800000000000000000e+01 1.017134886317597964e+00
2.850000000000000000e+01 1.026505952248207176e+00
2.900000000000000000e+01 1.035791533860768610e+00
2.950000000000000000e+01 1.044997585242491533e+00
3.000000000000000000e+01 1.054124085178226089e+00
3.050000000000000000e+01 1.063166718229068053e+00
3.100000000000000000e+01 1.072136938790739125e+00
3.150000000000000000e+01 1.081026337192235509e+00
3.200000000000000000e+01 1.089842211671398831e+00
3.250000000000000000e+01 1.098593427875961925e+00
3.300000000000000000e+01 1.107271037838253314e+00
3.350000000000000000e+01 1.115877559589110168e+00
3.400000000000000000e+01 1.124416283467660094e+00
3.450000000000000000e+01 1.132894123679774268e+00
3.500000000000000000e+01 1.141309684478327036e+00
3.550000000000000000e+01 1.149659392779714073e+00
3.600000000000000000e+01 1.157947209075247841e+00
3.650000000000000000e+01 1.166181586785420832e+00
3.700000000000000000e+01 1.174350235550490673e+00
3.750000000000000000e+01 1.182462842465612063e+00
3.800000000000000000e+01 1.190519617036018829e+00
3.850000000000000000e+01 1.198522738494014472e+00
3.900000000000000000e+01 1.206474349772377108e+00
3.950000000000000000e+01 1.214376864990773353e+00
4.000000000000000000e+01 1.222225884155198727e+00
4.050000000000000000e+01 1.230020638197728555e+00
4.100000000000000000e+01 1.237767795135189974e+00
4.150000000000000000e+01 1.245467107612336033e+00
4.200000000000000000e+01 1.253125985888353000e+00
4.250000000000000000e+01 1.260735250709373645e+00
4.300000000000000000e+01 1.268296677484474611e+00
4.350000000000000000e+01 1.275812108216024088e+00
4.400000000000000000e+01 1.283279128722329965e+00
4.450000000000000000e+01 1.290700082273188887e+00
4.500000000000000000e+01 1.298094018031934249e+00
4.550000000000000000e+01 1.305436562571840042e+00
4.600000000000000000e+01 1.312731606433914733e+00
4.650000000000000000e+01 1.319983901597714393e+00
4.700000000000000000e+01 1.327194651187328267e+00
4.750000000000000000e+01 1.334363946677795454e+00
4.800000000000000000e+01 1.341513645604744065e+00
4.850000000000000000e+01 1.348614590764499965e+00
4.900000000000000000e+01 1.355669899260961930e+00
4.950000000000000000e+01 1.362702478024724329e+00
5.000000000000000000e+01 1.369693867489962358e+00
5.050000000000000000e+01 1.376651497340860342e+00
5.100000000000000000e+01 1.383568995752888053e+00
5.150000000000000000e+01 1.390445446017159359e+00
5.200000000000000000e+01 1.397292816861512854e+00
5.250000000000000000e+01 1.404115723254380832e+00
5.300000000000000000e+01 1.410902045957305395e+00
5.350000000000000000e+01 1.417655873284973334e+00
5.400000000000000000e+01 1.424372845972691426e+00
5.450000000000000000e+01 1.431060312855406913e+00
5.500000000000000000e+01 1.437714403787689221e+00
5.550000000000000000e+01 1.444340868572706604e+00
5.600000000000000000e+01 1.450928567171884787e+00
5.650000000000000000e+01 1.457490566620645467e+00
5.700000000000000000e+01 1.464016963164216589e+00
5.750000000000000000e+01 1.470514897878285376e+00
5.800000000000000000e+01 1.476984849641166164e+00
5.850000000000000000e+01 1.483426529878471456e+00
5.900000000000000000e+01 1.489839756533885229e+00
5.950000000000000000e+01 1.496220514584186034e+00
6.000000000000000000e+01 1.502577743785416420e+00
6.050000000000000000e+01 1.508906416028824804e+00
6.100000000000000000e+01 1.515214714749019809e+00
6.150000000000000000e+01 1.521491629226007447e+00
6.200000000000000000e+01 1.527740056421011960e+00
6.250000000000000000e+01 1.533963520022553428e+00
6.300000000000000000e+01 1.540166642385392137e+00
6.350000000000000000e+01 1.546348901255001573e+00
6.400000000000000000e+01 1.552511839028051899e+00
6.450000000000000000e+01 1.558642879995049801e+00
6.500000000000000000e+01 1.564755677304274784e+00
6.550000000000000000e+01 1.570837006339955266e+00
6.600000000000000000e+01 1.576894751821065199e+00
6.650000000000000000e+01 1.582933125297420140e+00
6.700000000000000000e+01 1.588941947565273072e+00
6.750000000000000000e+01 1.594928171237555592e+00
6.800000000000000000e+01 1.600889453872358148e+00
6.850000000000000000e+01 1.606826858943313896e+00
6.900000000000000000e+01 1.612738973240806173e+00
6.950000000000000000e+01 1.618637474630876483e+00
7.000000000000000000e+01 1.624499686445831648e+00
7.050000000000000000e+01 1.630347064933483026e+00
7.100000000000000000e+01 1.636175112250410235e+00
7.150000000000000000e+01 1.641982470727299859e+00
7.200000000000000000e+01 1.647777834879218251e+00
7.250000000000000000e+01 1.653548779120757262e+00
7.300000000000000000e+01 1.659303277115949937e+00
7.350000000000000000e+01 1.665036222633291318e+00
7.400000000000000000e+01 1.670747445268236042e+00
7.450000000000000000e+01 1.676441712685966312e+00
7.500000000000000000e+01 1.682115002284986005e+00
7.550000000000000000e+01 1.687765146746839751e+00
7.600000000000000000e+01 1.693399128727054004e+00
7.650000000000000000e+01 1.699014026903887142e+00
7.700000000000000000e+01 1.704611494379729475e+00
7.750000000000000000e+01 1.710182174152349077e+00
7.800000000000000000e+01 1.715740516816921968e+00
7.850000000000000000e+01 1.721282129686761087e+00
7.900000000000000000e+01 1.726795088714820015e+00
7.950000000000000000e+01 1.732292888628795602e+00
8.000000000000000000e+01 1.737780210432078976e+00
8.050000000000000000e+01 1.743256680925576063e+00
8.100000000000000000e+01 1.748707060488726039e+00
8.150000000000000000e+01 1.754138974626052727e+00
8.200000000000000000e+01 1.759554656876350043e+00
8.250000000000000000e+01 1.764957027933701239e+00
8.300000000000000000e+01 1.770341348041738039e+00
8.350000000000000000e+01 1.775708337546298088e+00
8.400000000000000000e+01 1.781051444936513128e+00
8.450000000000000000e+01 1.786378751035840207e+00
8.500000000000000000e+01 1.791688877390445356e+00
8.550000000000000000e+01 1.796981256938735116e+00
8.600000000000000000e+01 1.802252729166653467e+00
8.650000000000000000e+01 1.807506053740895791e+00
8.700000000000000000e+01 1.812752845194973705e+00
8.750000000000000000e+01 1.817982942801876334e+00
8.800000000000000000e+01 1.823203078324311388e+00
8.850000000000000000e+01 1.828401803969006423e+00
8.900000000000000000e+01 1.833594420764662836e+00
8.950000000000000000e+01 1.838768831023296357e+00
9.000000000000000000e+01 1.843931637313955374e+00
9.050000000000000000e+01 1.849073019705890442e+00
9.100000000000000000e+01 1.854202989277626834e+00
9.150000000000000000e+01 1.859316086773409316e+00
9.200000000000000000e+01 1.864415447321211117e+00
9.250000000000000000e+01 1.869511630784661538e+00
9.300000000000000000e+01 1.874583940573796514e+00
9.350000000000000000e+01 1.879648401632246557e+00


==> boundary_D0_wc_5_xi_1_K2_super_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.120871905484964737e-02
1.000000000000000000e+00 1.111754724349043322e-01
1.500000000000000000e+00 1.534549224972659998e-01
2.000000000000000000e+00 1.913253928691074357e-01
2.500000000000000000e+00 2.259290123216162183e-01
3.000000000000000000e+00 2.579151542989244206e-01
3.500000000000000000e+00 2.876997122361861225e-01
4.000000000000000000e+00 3.155844878637512063e-01
4.500000000000000000e+00 3.418066090578439353e-01
5.000000000000000000e+00 3.665662252863641779e-01
5.500000000000000000e+00 3.900277890337722209e-01
6.000000000000000000e+00 4.123284253869156091e-01
6.500000000000000000e+00 4.335967607230947762e-01
7.000000000000000000e+00 4.539348786250953505e-01
7.500000000000000000e+00 4.734357755049027339e-01
8.000000000000000000e+00 4.921879481281373758e-01
8.500000000000000000e+00 5.102548320569064710e-01
9.000000000000000000e+00 5.276954159333998584e-01
9.500000000000000000e+00 5.445760359686800944e-01
1.000000000000000000e+01 5.609264223957521889e-01
1.050000000000000000e+01 5.768027699652609197e-01
1.100000000000000000e+01 5.922376154163069284e-01
1.150000000000000000e+01 6.072679869862565027e-01
1.200000000000000000e+01 6.219213268283032559e-01
1.250000000000000000e+01 6.362193176434914887e-01
1.300000000000000000e+01 6.501908121655696204e-01
1.350000000000000000e+01 6.638615630347812768e-01
1.400000000000000000e+01 6.772362966222548186e-01
1.450000000000000000e+01 6.903485857612532417e-01
1.500000000000000000e+01 7.031975836384340983e-01
1.550000000000000000e+01 7.158211274047278083e-01
1.600000000000000000e+01 7.282162810061556524e-01
1.650000000000000000e+01 7.403988659665996508e-01
1.700000000000000000e+01 7.523761834138156246e-01
1.750000000000000000e+01 7.641583649557657232e-01
1.800000000000000000e+01 7.757596581664706337e-01
1.850000000000000000e+01 7.871828768023507727e-01
1.900000000000000000e+01 7.984453692246811229e-01
1.950000000000000000e+01 8.095402116650991520e-01
2.000000000000000000e+01 8.204897655753928820e-01
2.050000000000000000e+01 8.312826441728669025e-01
2.100000000000000000e+01 8.419367183913664121e-01
2.150000000000000000e+01 8.524539109988558128e-01
2.200000000000000000e+01 8.628416994007590546e-01
2.250000000000000000e+01 8.731056630370137572e-01
2.300000000000000000e+01 8.832554391337389399e-01
2.350000000000000000e+01 8.932805148022044950e-01
2.400000000000000000e+01 9.031955812507274084e-01
2.450000000000000000e+01 9.130014436423263824e-01
2.500000000000000000e+01 9.227058966332715162e-01
2.550000000000000000e+01 9.323059783417126933e-01
2.600000000000000000e+01 9.418017187946311486e-01
2.650000000000000000e+01 9.512047455346772651e-01
2.700000000000000000e+01 9.605153055599229273e-01
2.750000000000000000e+01 9.697342674754307890e-01
2.800000000000000000e+01 9.788692942034804556e-01
2.850000000000000000e+01 9.879149437125817057e-01
2.900000000000000000e+01 9.968794059839984900e-01
2.950000000000000000e+01 1.005762790507909621e+00
3.000000000000000000e+01 1.014558682492812114e+00
3.050000000000000000e+01 1.023282866785078404e+00
3.100000000000000000e+01 1.031942236541984803e+00
3.150000000000000000e+01 1.040531170816205719e+00
3.200000000000000000e+01 1.049043793655109580e+00
3.250000000000000000e+01 1.057488778604055213e+00
3.300000000000000000e+01 1.065869562024423622e+00
3.350000000000000000e+01 1.074179501934533487e+00
3.400000000000000000e+01 1.082429993164796489e+00
3.450000000000000000e+01 1.090614027939379893e+00
3.500000000000000000e+01 1.098735754997469005e+00
3.550000000000000000e+01 1.106801829625593925e+00
3.600000000000000000e+01 1.114803161426115352e+00
3.650000000000000000e+01 1.122740255146744914e+00
3.700000000000000000e+01 1.130629103437171601e+00
3.750000000000000000e+01 1.138460663605911360e+00
3.800000000000000000e+01 1.146239540611693419e+00
3.850000000000000000e+01 1.153956495756143008e+00
3.900000000000000000e+01 1.161629466568017799e+00
3.950000000000000000e+01 1.169255583210448535e+00
4.000000000000000000e+01 1.176827870788065944e+00
4.050000000000000000e+01 1.184356326555858541e+00
4.100000000000000000e+01 1.191837139423784109e+00
4.150000000000000000e+01 1.199286775350642875e+00
4.200000000000000000e+01 1.206680844751211623e+00
4.250000000000000000e+01 1.214022943170783186e+00
4.300000000000000000e+01 1.221320265187155307e+00
4.350000000000000000e+01 1.228573018963859731e+00
4.400000000000000000e+01 1.235787766495734186e+00
4.450000000000000000e+01 1.242960201474603288e+00
4.500000000000000000e+01 1.250088273365926650e+00
4.550000000000000000e+01 1.257171212705878283e+00
4.600000000000000000e+01 1.264217123881417493e+00
4.650000000000000000e+01 1.271225276584777353e+00
4.700000000000000000e+01 1.278195889779633276e+00
4.750000000000000000e+01 1.285118595815470943e+00
4.800000000000000000e+01 1.292009586999609105e+00
4.850000000000000000e+01 1.298863487314855680e+00
4.900000000000000000e+01 1.305679067947814964e+00
4.950000000000000000e+01 1.312448048639812015e+00
5.000000000000000000e+01 1.319193864044485132e+00
5.050000000000000000e+01 1.325901342950652539e+00
5.100000000000000000e+01 1.332574944974139974e+00
5.150000000000000000e+01 1.339228690632508822e+00
5.200000000000000000e+01 1.345839953079592810e+00
5.250000000000000000e+01 1.352414247728279229e+00
5.300000000000000000e+01 1.358964175490386284e+00
5.350000000000000000e+01 1.365470442383594607e+00
5.400000000000000000e+01 1.371954277679938716e+00
5.450000000000000000e+01 1.378412147943780308e+00
5.500000000000000000e+01 1.384843713081121752e+00
5.550000000000000000e+01 1.391240073649573805e+00
5.600000000000000000e+01 1.397611381594956903e+00
5.650000000000000000e+01 1.403953013130100569e+00
5.700000000000000000e+01 1.410270452049977585e+00
5.750000000000000000e+01 1.416551971742983529e+00
5.800000000000000000e+01 1.422810067087262986e+00
5.850000000000000000e+01 1.429035107074362099e+00
5.900000000000000000e+01 1.435229968921903243e+00
5.950000000000000000e+01 1.441405224957117426e+00
6.000000000000000000e+01 1.447550309349238340e+00
6.050000000000000000e+01 1.453660007356613937e+00
6.100000000000000000e+01 1.459756266550463533e+00
6.150000000000000000e+01 1.465828194034172416e+00
6.200000000000000000e+01 1.471876479273914295e+00
6.250000000000000000e+01 1.477896099140917130e+00
6.300000000000000000e+01 1.483895999788314546e+00
6.350000000000000000e+01 1.489869785006191494e+00
6.400000000000000000e+01 1.495816866370137221e+00
6.450000000000000000e+01 1.501738337248723187e+00
6.500000000000000000e+01 1.507632808958746962e+00
6.550000000000000000e+01 1.513505527861678690e+00
6.600000000000000000e+01 1.519359449437114318e+00
6.650000000000000000e+01 1.525183996953340504e+00
6.700000000000000000e+01 1.530988562366206285e+00
6.750000000000000000e+01 1.536767217084187953e+00
6.800000000000000000e+01 1.542535651172719291e+00
6.850000000000000000e+01 1.548274864532509509e+00
6.900000000000000000e+01 1.553991765072091802e+00
6.950000000000000000e+01 1.559688055402472129e+00
7.000000000000000000e+01 1.565363208895786062e+00
7.050000000000000000e+01 1.571017404174644305e+00
7.100000000000000000e+01 1.576645051668766007e+00
7.150000000000000000e+01 1.582260096602498667e+00
7.200000000000000000e+01 1.587850887648894815e+00
7.250000000000000000e+01 1.593414886234013395e+00
7.300000000000000000e+01 1.598964680764935808e+00
7.350000000000000000e+01 1.604508688312356046e+00
7.400000000000000000e+01 1.610027881444915598e+00
7.450000000000000000e+01 1.615519011748946632e+00
7.500000000000000000e+01 1.620991626050833467e+00
7.550000000000000000e+01 1.626454624184051401e+00
7.600000000000000000e+01 1.631890279558291912e+00
7.650000000000000000e+01 1.637314912838232495e+00
7.700000000000000000e+01 1.642710699511998884e+00
7.750000000000000000e+01 1.648099690282766261e+00
7.800000000000000000e+01 1.653468507770899931e+00
7.850000000000000000e+01 1.658815395869064124e+00
7.900000000000000000e+01 1.664151406732849559e+00
7.950000000000000000e+01 1.669469335832316492e+00
8.000000000000000000e+01 1.674765474448951741e+00
8.050000000000000000e+01 1.680049405409441921e+00
8.100000000000000000e+01 1.685324463990121924e+00
8.150000000000000000e+01 1.690586648777732792e+00
8.200000000000000000e+01 1.695821230969314364e+00
8.250000000000000000e+01 1.701046380482061471e+00
8.300000000000000000e+01 1.706249073747716061e+00
8.350000000000000000e+01 1.711435884608331515e+00
8.400000000000000000e+01 1.716608038165627903e+00
8.450000000000000000e+01 1.721764474243661969e+00
8.500000000000000000e+01 1.726897985239084887e+00
8.550000000000000000e+01 1.732024197395468423e+00
8.600000000000000000e+01 1.737135040515173312e+00
8.650000000000000000e+01 1.742233622028874107e+00
8.700000000000000000e+01 1.747325559555510388e+00
8.750000000000000000e+01 1.752398615875820465e+00
8.800000000000000000e+01 1.757448159852092795e+00
8.850000000000000000e+01 1.762486731831068187e+00
8.900000000000000000e+01 1.767509831520874375e+00
8.950000000000000000e+01 1.772509638392452125e+00
9.000000000000000000e+01 1.777496040114380005e+00
9.050000000000000000e+01 1.782473233143103686e+00
9.100000000000000000e+01 1.787434681227075384e+00
9.150000000000000000e+01 1.792379788566767385e+00
9.200000000000000000e+01 1.797309373996602400e+00
9.250000000000000000e+01 1.802219040805597139e+00
9.300000000000000000e+01 1.807128286569563702e+00
9.350000000000000000e+01 1.812022188559729408e+00
9.400000000000000000e+01 1.816897312063542547e+00


==> boundary_D1_wc_5_xi_1_K2_long_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.120871905483504793e-02
1.000000000000000000e+00 1.210736764917548780e-01
1.500000000000000000e+00 1.619560457329780601e-01
2.000000000000000000e+00 1.995230551461725232e-01
2.500000000000000000e+00 2.342721382247299200e-01
3.000000000000000000e+00 2.665064272330174289e-01
3.500000000000000000e+00 2.965376376231613764e-01
4.000000000000000000e+00 3.246340328477625436e-01
4.500000000000000000e+00 3.510184015272581615e-01
5.000000000000000000e+00 3.758950166832479289e-01
5.500000000000000000e+00 3.994308008764956286e-01
6.000000000000000000e+00 4.217748053665763552e-01
6.500000000000000000e+00 4.430600383251641072e-01
7.000000000000000000e+00 4.633898311749493071e-01
7.500000000000000000e+00 4.828639173705980281e-01
8.000000000000000000e+00 5.015633540581787564e-01
8.500000000000000000e+00 5.195631927657089477e-01
9.000000000000000000e+00 5.369290019871379993e-01
9.500000000000000000e+00 5.537152773411180284e-01
1.000000000000000000e+01 5.699760037375338761e-01
1.050000000000000000e+01 5.857510758607147316e-01
1.100000000000000000e+01 6.010793256959012787e-01
1.150000000000000000e+01 6.159981297004952783e-01
1.200000000000000000e+01 6.305384685264293632e-01
1.250000000000000000e+01 6.447244496370305722e-01
1.300000000000000000e+01 6.585851522698380478e-01
1.350000000000000000e+01 6.721363148977916868e-01
1.400000000000000000e+01 6.854010973783146721e-01
1.450000000000000000e+01 6.983973484474202964e-01
1.500000000000000000e+01 7.111397362924429810e-01
1.550000000000000000e+01 7.236534133210706932e-01
1.600000000000000000e+01 7.359358628112170342e-01
1.650000000000000000e+01 7.480082918933620428e-01
1.700000000000000000e+01 7.598819742477458394e-01
1.750000000000000000e+01 7.715631760531829197e-01
1.800000000000000000e+01 7.830613221625746245e-01
1.850000000000000000e+01 7.943879434987923815e-01
1.900000000000000000e+01 8.055482057916905081e-01
1.950000000000000000e+01 8.165495571645368100e-01
2.000000000000000000e+01 8.274040943261830039e-01
2.050000000000000000e+01 8.381098816879511970e-01
2.100000000000000000e+01 8.486749208198007821e-01
2.150000000000000000e+01 8.591072477279506625e-01
2.200000000000000000e+01 8.694073249574041373e-01
2.250000000000000000e+01 8.795881910899755463e-01
2.300000000000000000e+01 8.896496640146460688e-01
2.350000000000000000e+01 8.996009836802154602e-01
2.400000000000000000e+01 9.094388969179257876e-01
2.450000000000000000e+01 9.191714123120142688e-01
2.500000000000000000e+01 9.288017189490265224e-01
2.550000000000000000e+01 9.383317726173237006e-01
2.600000000000000000e+01 9.477667745934790222e-01
2.650000000000000000e+01 9.571046160858271978e-01
2.700000000000000000e+01 9.663465303976070953e-01
2.750000000000000000e+01 9.754991269278288080e-01
2.800000000000000000e+01 9.845681905632226449e-01
2.850000000000000000e+01 9.935546637790054758e-01
2.900000000000000000e+01 1.002457287398505814e+00
2.950000000000000000e+01 1.011281370443679162e+00
3.000000000000000000e+01 1.020026085223190826e+00
3.050000000000000000e+01 1.028694147108298429e+00
3.100000000000000000e+01 1.037293814635212863e+00
3.150000000000000000e+01 1.045817845417588599e+00
3.200000000000000000e+01 1.054275454130848999e+00
3.250000000000000000e+01 1.062666796175521622e+00
3.300000000000000000e+01 1.070981913754214698e+00
3.350000000000000000e+01 1.079243521346217261e+00
3.400000000000000000e+01 1.087438234111017810e+00
3.450000000000000000e+01 1.095572140625041158e+00
3.500000000000000000e+01 1.103644843815084986e+00
3.550000000000000000e+01 1.111658215467918653e+00
3.600000000000000000e+01 1.119612192235567738e+00
3.650000000000000000e+01 1.127510365161615180e+00
3.700000000000000000e+01 1.135353399004143782e+00
3.750000000000000000e+01 1.143142358759279054e+00
3.800000000000000000e+01 1.150875528693875438e+00
3.850000000000000000e+01 1.158562255145082709e+00
3.900000000000000000e+01 1.166194408464536370e+00
3.950000000000000000e+01 1.173775004449089110e+00
4.000000000000000000e+01 1.181310594564129346e+00
4.050000000000000000e+01 1.188794386284625748e+00
4.100000000000000000e+01 1.196234294559811673e+00
4.150000000000000000e+01 1.203629984990658652e+00
4.200000000000000000e+01 1.210976010246982648e+00
4.250000000000000000e+01 1.218281728747723225e+00
4.300000000000000000e+01 1.225549297037259233e+00
4.350000000000000000e+01 1.232766349923735349e+00
4.400000000000000000e+01 1.239937373837809886e+00
4.450000000000000000e+01 1.247070399337564250e+00
4.500000000000000000e+01 1.254157850347207948e+00
4.550000000000000000e+01 1.261206898456908920e+00
4.600000000000000000e+01 1.268216853115983422e+00
4.650000000000000000e+01 1.275186708089081522e+00
4.700000000000000000e+01 1.282116574998332093e+00
4.750000000000000000e+01 1.289005504649956224e+00
4.800000000000000000e+01 1.295861938861935680e+00
4.850000000000000000e+01 1.302680589314821002e+00
4.900000000000000000e+01 1.309461137372843309e+00
4.950000000000000000e+01 1.316204775279387729e+00
5.000000000000000000e+01 1.322911639342265300e+00
5.050000000000000000e+01 1.329590787464915991e+00
5.100000000000000000e+01 1.336232054112699963e+00
5.150000000000000000e+01 1.342841349618192348e+00
5.200000000000000000e+01 1.349417685620220908e+00
5.250000000000000000e+01 1.355964305578228668e+00
5.300000000000000000e+01 1.362481002177685863e+00
5.350000000000000000e+01 1.368963916137330594e+00
5.400000000000000000e+01 1.375424026695802660e+00
5.450000000000000000e+01 1.381852862000752413e+00
5.500000000000000000e+01 1.388251279540782868e+00
5.550000000000000000e+01 1.394617736450380230e+00
5.600000000000000000e+01 1.400951079535291743e+00
5.650000000000000000e+01 1.407254569229146712e+00
5.700000000000000000e+01 1.413531205597689855e+00
5.750000000000000000e+01 1.419782221120217347e+00
5.800000000000000000e+01 1.426012345946060744e+00
5.850000000000000000e+01 1.432208478592517986e+00
5.900000000000000000e+01 1.438377771133574790e+00
5.950000000000000000e+01 1.444517012738934847e+00
6.000000000000000000e+01 1.450633079745388798e+00
6.050000000000000000e+01 1.456722727283188412e+00
6.100000000000000000e+01 1.462781714593469173e+00
6.150000000000000000e+01 1.468815751286930649e+00
6.200000000000000000e+01 1.474826078827846665e+00
6.250000000000000000e+01 1.480813501530107157e+00
6.300000000000000000e+01 1.486774960855885119e+00
6.350000000000000000e+01 1.492713115138611935e+00
6.400000000000000000e+01 1.498629298376275898e+00
6.450000000000000000e+01 1.504523021566314567e+00
6.500000000000000000e+01 1.510391747598369028e+00
6.550000000000000000e+01 1.516235397245718319e+00
6.600000000000000000e+01 1.522056636740793945e+00
6.650000000000000000e+01 1.527861518355471571e+00
6.700000000000000000e+01 1.533645438798127536e+00
6.750000000000000000e+01 1.539404021964091207e+00
6.800000000000000000e+01 1.545140795694165181e+00
6.850000000000000000e+01 1.550854448654805928e+00
6.900000000000000000e+01 1.556543315661394367e+00
6.950000000000000000e+01 1.562213134727879593e+00
7.000000000000000000e+01 1.567857560235915937e+00
7.050000000000000000e+01 1.573481436607228723e+00
7.100000000000000000e+01 1.579089546507636221e+00
7.150000000000000000e+01 1.584677996439381786e+00
7.200000000000000000e+01 1.590245614766978122e+00
7.250000000000000000e+01 1.595789956500593521e+00
7.300000000000000000e+01 1.601315677538963200e+00
7.350000000000000000e+01 1.606823382560065516e+00
7.400000000000000000e+01 1.612312216426524225e+00
7.450000000000000000e+01 1.617778674801656713e+00
7.500000000000000000e+01 1.623225392910866649e+00
7.550000000000000000e+01 1.628653452785518541e+00
7.600000000000000000e+01 1.634061695443669748e+00
7.650000000000000000e+01 1.639456049530137571e+00
7.700000000000000000e+01 1.644835678848013627e+00
7.750000000000000000e+01 1.650192017220205587e+00
7.800000000000000000e+01 1.655532806421228242e+00
7.850000000000000000e+01 1.660862909333615800e+00
7.900000000000000000e+01 1.666173472787447540e+00
7.950000000000000000e+01 1.671460699555569196e+00
8.000000000000000000e+01 1.676731660035964744e+00
8.050000000000000000e+01 1.681984276572320081e+00
8.100000000000000000e+01 1.687222362972058853e+00
8.150000000000000000e+01 1.692461652075602840e+00
8.200000000000000000e+01 1.697674950797211313e+00
8.250000000000000000e+01 1.702867511583500137e+00
8.300000000000000000e+01 1.708044290059332670e+00
8.350000000000000000e+01 1.713203500204138363e+00
8.400000000000000000e+01 1.718355031966647406e+00
8.450000000000000000e+01 1.723485955976728823e+00
8.500000000000000000e+01 1.728606548209829619e+00
8.550000000000000000e+01 1.733709951157566209e+00
8.600000000000000000e+01 1.738794477592187304e+00
8.650000000000000000e+01 1.743862327337367457e+00
8.700000000000000000e+01 1.748915053702759792e+00
8.750000000000000000e+01 1.753953252459078627e+00
8.800000000000000000e+01 1.758974001974138890e+00
8.850000000000000000e+01 1.763987843845074011e+00
8.900000000000000000e+01 1.768982481767619408e+00
8.950000000000000000e+01 1.773961129238873724e+00
9.000000000000000000e+01 1.778929643286253803e+00
9.050000000000000000e+01 1.783876296700592556e+00
9.100000000000000000e+01 1.788814684192097548e+00
9.150000000000000000e+01 1.793739214017436634e+00
9.200000000000000000e+01 1.798652733295185824e+00
9.250000000000000000e+01 1.803547693610727976e+00
9.300000000000000000e+01 1.808428186163184570e+00
9.350000000000000000e+01 1.813296171692228453e+00
9.400000000000000000e+01 1.818152552405189137e+00
9.450000000000000000e+01 1.822993332965188840e+00
9.500000000000000000e+01 1.827815485022525666e+00
9.550000000000000000e+01 1.832631280346826985e+00
9.600000000000000000e+01 1.837445698762609325e+00
9.650000000000000000e+01 1.842233281695837110e+00
9.700000000000000000e+01 1.847017688277341474e+00
9.750000000000000000e+01 1.851787199691688368e+00
9.800000000000000000e+01 1.856544369754981716e+00
9.850000000000000000e+01 1.861288187287950091e+00
9.900000000000000000e+01 1.866016986167018832e+00
9.950000000000000000e+01 1.870732478683366118e+00
1.000000000000000000e+02 1.875434205446236735e+00
1.005000000000000000e+02 1.880128606790162360e+00
1.010000000000000000e+02 1.884805885376540591e+00
1.015000000000000000e+02 1.889470750925984488e+00
1.020000000000000000e+02 1.894125124010520578e+00
1.025000000000000000e+02 1.898778714751587771e+00
1.030000000000000000e+02 1.903410673047705837e+00
1.035000000000000000e+02 1.908036940671894222e+00
1.040000000000000000e+02 1.912648288640608429e+00
1.045000000000000000e+02 1.917249486117044599e+00
1.050000000000000000e+02 1.921840861743203011e+00
1.055000000000000000e+02 1.926419362318115169e+00
1.060000000000000000e+02 1.930988500108644423e+00
1.065000000000000000e+02 1.935542105638712984e+00
1.070000000000000000e+02 1.940083751236931553e+00
1.075000000000000000e+02 1.944613226392605698e+00
1.080000000000000000e+02 1.949129982237371994e+00
1.085000000000000000e+02 1.953634239003639639e+00
1.090000000000000000e+02 1.958125496203843241e+00
1.095000000000000000e+02 1.962615047704473259e+00
1.100000000000000000e+02 1.967084244630282530e+00
1.105000000000000000e+02 1.971548256042506386e+00
1.110000000000000000e+02 1.976003651866121702e+00
1.115000000000000000e+02 1.980447234947282587e+00
1.120000000000000000e+02 1.984875765083481625e+00
1.125000000000000000e+02 1.989300851518468916e+00
1.130000000000000000e+02 1.993716342277175535e+00
1.135000000000000000e+02 1.998117613018217220e+00
1.140000000000000000e+02 2.002512095982488471e+00
1.145000000000000000e+02 2.006897895420382216e+00
1.150000000000000000e+02 2.011270742205489626e+00
1.155000000000000000e+02 2.015641374096674099e+00
1.160000000000000000e+02 2.019996960740245484e+00
1.165000000000000000e+02 2.024347048248632319e+00
1.170000000000000000e+02 2.028687043873022233e+00
1.175000000000000000e+02 2.033017698994547207e+00
1.180000000000000000e+02 2.037344284398199257e+00
1.185000000000000000e+02 2.041658608108243289e+00
1.190000000000000000e+02 2.045970744027405086e+00
1.195000000000000000e+02 2.050267178615205133e+00
1.200000000000000000e+02 2.054551761104021157e+00
1.205000000000000000e+02 2.058829445191307173e+00
1.210000000000000000e+02 2.063099416131517483e+00
1.215000000000000000e+02 2.067358818780299590e+00


==> boundary_D2_wc_5_xi_1_K2_long_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.120871905482633268e-02
1.000000000000000000e+00 1.230790151170414459e-01
1.500000000000000000e+00 1.683693545030665595e-01
2.000000000000000000e+00 2.095304084018566604e-01
2.500000000000000000e+00 2.471845334281020379e-01
3.000000000000000000e+00 2.817777876740663046e-01
3.500000000000000000e+00 3.137271232063726378e-01
4.000000000000000000e+00 3.433791303355542834e-01
4.500000000000000000e+00 3.710334162497376798e-01
5.000000000000000000e+00 3.969480279556104607e-01
5.500000000000000000e+00 4.213378208542280512e-01
6.000000000000000000e+00 4.443897089087429642e-01
6.500000000000000000e+00 4.662613009471626713e-01
7.000000000000000000e+00 4.870851750046290563e-01
7.500000000000000000e+00 5.069727499169677243e-01
8.000000000000000000e+00 5.260300836619247189e-01
8.500000000000000000e+00 5.443404732446914807e-01
9.000000000000000000e+00 5.619780732269071821e-01
9.500000000000000000e+00 5.790095486804907043e-01
1.000000000000000000e+01 5.954898345628367728e-01
1.050000000000000000e+01 6.114663987255821720e-01
1.100000000000000000e+01 6.269890264696273974e-01
1.150000000000000000e+01 6.420887311140005549e-01
1.200000000000000000e+01 6.567989089435832817e-01
1.250000000000000000e+01 6.711511460884820313e-01
1.300000000000000000e+01 6.851719885745994887e-01
1.350000000000000000e+01 6.988825396397287948e-01
1.400000000000000000e+01 7.123059860709738400e-01
1.450000000000000000e+01 7.254605307802186598e-01
1.500000000000000000e+01 7.383591935077812307e-01
1.550000000000000000e+01 7.510261098325936580e-01
1.600000000000000000e+01 7.634674441726980731e-01
1.650000000000000000e+01 7.756920005122894812e-01
1.700000000000000000e+01 7.877187512773141664e-01
1.750000000000000000e+01 7.995538680135194642e-01
1.800000000000000000e+01 8.112061350339262455e-01
1.850000000000000000e+01 8.226878724654818065e-01
1.900000000000000000e+01 8.340026517588703392e-01
1.950000000000000000e+01 8.451599591622833696e-01
2.000000000000000000e+01 8.561637318386258189e-01
2.050000000000000000e+01 8.670256958978260764e-01
2.100000000000000000e+01 8.777469623388776121e-01
2.150000000000000000e+01 8.883350560096281434e-01
2.200000000000000000e+01 8.987971266276362226e-01
2.250000000000000000e+01 9.091348009638344774e-01
2.300000000000000000e+01 9.193534735696030635e-01
2.350000000000000000e+01 9.294656949267905421e-01
2.400000000000000000e+01 9.394608971995881408e-01
2.450000000000000000e+01 9.493501852874640656e-01
2.500000000000000000e+01 9.591333927591134678e-01
2.550000000000000000e+01 9.688195817627167639e-01
2.600000000000000000e+01 9.784106128597175323e-01
2.650000000000000000e+01 9.879058545325011265e-01
2.700000000000000000e+01 9.973121150906099075e-01
2.750000000000000000e+01 1.006623791893438424e+00
2.800000000000000000e+01 1.015847467974467122e+00
2.850000000000000000e+01 1.024985770730430401e+00
2.900000000000000000e+01 1.034042459701217442e+00
2.950000000000000000e+01 1.043019344503103962e+00
3.000000000000000000e+01 1.051918279363755371e+00
3.050000000000000000e+01 1.060739899935984942e+00
3.100000000000000000e+01 1.069488582216214567e+00
3.150000000000000000e+01 1.078170764175638840e+00
3.200000000000000000e+01 1.086777098332192715e+00
3.250000000000000000e+01 1.095319482947667566e+00
3.300000000000000000e+01 1.103790419967977776e+00
3.350000000000000000e+01 1.112199135802147687e+00
3.400000000000000000e+01 1.120544481225500100e+00
3.450000000000000000e+01 1.128824788774739130e+00
3.500000000000000000e+01 1.137045817684915860e+00
3.550000000000000000e+01 1.145211015532817012e+00
3.600000000000000000e+01 1.153312634467035247e+00
3.650000000000000000e+01 1.161357739966851321e+00
3.700000000000000000e+01 1.169341798166858348e+00
3.750000000000000000e+01 1.177272211685637338e+00
3.800000000000000000e+01 1.185158088695770662e+00
3.850000000000000000e+01 1.192989482824273306e+00
3.900000000000000000e+01 1.200768955495007395e+00
3.950000000000000000e+01 1.208499030597294244e+00
4.000000000000000000e+01 1.216176225370291242e+00
4.050000000000000000e+01 1.223805590018054223e+00
4.100000000000000000e+01 1.231387857910008155e+00
4.150000000000000000e+01 1.238926357888235907e+00
4.200000000000000000e+01 1.246416742416584400e+00
4.250000000000000000e+01 1.253859920831404740e+00
4.300000000000000000e+01 1.261256875254622045e+00
4.350000000000000000e+01 1.268613957127805447e+00
4.400000000000000000e+01 1.275919338547280901e+00
4.450000000000000000e+01 1.283183995086037976e+00
4.500000000000000000e+01 1.290409697597322047e+00
4.550000000000000000e+01 1.297594762179473005e+00
4.600000000000000000e+01 1.304743716475735615e+00
4.650000000000000000e+01 1.311846774817210015e+00
4.700000000000000000e+01 1.318911914238553917e+00
4.750000000000000000e+01 1.325938505983972338e+00
4.800000000000000000e+01 1.332931195031304306e+00
4.850000000000000000e+01 1.339891258622697423e+00
4.900000000000000000e+01 1.346813543116228917e+00
4.950000000000000000e+01 1.353695187960292978e+00
5.000000000000000000e+01 1.360542036600975502e+00
5.050000000000000000e+01 1.367356546508509130e+00
5.100000000000000000e+01 1.374132579504673712e+00
5.150000000000000000e+01 1.380873127525032995e+00
5.200000000000000000e+01 1.387581552570540833e+00
5.250000000000000000e+01 1.394258320327921741e+00
5.300000000000000000e+01 1.400906485599435314e+00
5.350000000000000000e+01 1.407526506117395826e+00
5.400000000000000000e+01 1.414110960450191579e+00
5.450000000000000000e+01 1.420670822668506972e+00
5.500000000000000000e+01 1.427194047801566112e+00
5.550000000000000000e+01 1.433689046996500238e+00
5.600000000000000000e+01 1.440150000492339988e+00
5.650000000000000000e+01 1.446584798991034759e+00
5.700000000000000000e+01 1.452989870289319363e+00
5.750000000000000000e+01 1.459367306323974489e+00
5.800000000000000000e+01 1.465717927523277897e+00
5.850000000000000000e+01 1.472037503029052452e+00
5.900000000000000000e+01 1.478328755435298625e+00
5.950000000000000000e+01 1.484591147743010264e+00
6.000000000000000000e+01 1.490826564293407763e+00
6.050000000000000000e+01 1.497032948333524960e+00
6.100000000000000000e+01 1.503223579031204293e+00
6.150000000000000000e+01 1.509382772177549015e+00
6.200000000000000000e+01 1.515514179378584014e+00
6.250000000000000000e+01 1.521619238921893658e+00
6.300000000000000000e+01 1.527701793527711294e+00
6.350000000000000000e+01 1.533761002336513579e+00
6.400000000000000000e+01 1.539789539317576228e+00
6.450000000000000000e+01 1.545794307755023578e+00
6.500000000000000000e+01 1.551781559458971227e+00
6.550000000000000000e+01 1.557741376440504144e+00
6.600000000000000000e+01 1.563685769295681149e+00
6.650000000000000000e+01 1.569602213691065673e+00
6.700000000000000000e+01 1.575497834480602100e+00
6.750000000000000000e+01 1.581374171459798195e+00
6.800000000000000000e+01 1.587223987229152922e+00
6.850000000000000000e+01 1.593054755824828028e+00
6.900000000000000000e+01 1.598865728521306817e+00
6.950000000000000000e+01 1.604654405298519659e+00
7.000000000000000000e+01 1.610416220315150415e+00
7.050000000000000000e+01 1.616162449048273331e+00
7.100000000000000000e+01 1.621889315167386769e+00
7.150000000000000000e+01 1.627592340586199393e+00
7.200000000000000000e+01 1.633274406920816713e+00
7.250000000000000000e+01 1.638940083671254655e+00
7.300000000000000000e+01 1.644578812817415692e+00
7.350000000000000000e+01 1.650202439249923492e+00
7.400000000000000000e+01 1.655806354196119878e+00
7.450000000000000000e+01 1.661387331587615979e+00
7.500000000000000000e+01 1.666961126261791382e+00
7.550000000000000000e+01 1.672508435159708595e+00
7.600000000000000000e+01 1.678034717363182216e+00
7.650000000000000000e+01 1.683542241492775204e+00
7.700000000000000000e+01 1.689030710871038510e+00
7.750000000000000000e+01 1.694498367153791207e+00
7.800000000000000000e+01 1.699948765732805622e+00
7.850000000000000000e+01 1.705378505186455396e+00
7.900000000000000000e+01 1.710798563880700396e+00
7.950000000000000000e+01 1.716193947644696349e+00
8.000000000000000000e+01 1.721581709542984839e+00
8.050000000000000000e+01 1.726962368254846503e+00
8.100000000000000000e+01 1.732311276320734672e+00
8.150000000000000000e+01 1.737649186684266045e+00
8.200000000000000000e+01 1.742969557318665430e+00
8.250000000000000000e+01 1.748276805411007384e+00
8.300000000000000000e+01 1.753562610708223168e+00
8.350000000000000000e+01 1.758836203804433396e+00
8.400000000000000000e+01 1.764089933904054552e+00
8.450000000000000000e+01 1.769329619958832644e+00
8.500000000000000000e+01 1.774548217739131184e+00
8.550000000000000000e+01 1.779749456089002368e+00
8.600000000000000000e+01 1.784938266627770220e+00
8.650000000000000000e+01 1.790112099229112186e+00
8.700000000000000000e+01 1.795267867389979344e+00
8.750000000000000000e+01 1.800409160305544987e+00
8.800000000000000000e+01 1.805537802592659613e+00
8.850000000000000000e+01 1.810647390355351050e+00
8.900000000000000000e+01 1.815744425852262811e+00
8.950000000000000000e+01 1.820823812054338520e+00
9.000000000000000000e+01 1.825889894979209949e+00
9.050000000000000000e+01 1.830943068657551631e+00
9.100000000000000000e+01 1.835981416813670997e+00
9.150000000000000000e+01 1.841005859328779248e+00
9.200000000000000000e+01 1.846021733856216152e+00
9.250000000000000000e+01 1.851024286767390503e+00
9.300000000000000000e+01 1.856009863175109409e+00
9.350000000000000000e+01 1.860978476390369618e+00
9.400000000000000000e+01 1.865933360673579955e+00
9.450000000000000000e+01 1.870875651763918679e+00
9.500000000000000000e+01 1.875805557440756610e+00
9.550000000000000000e+01 1.880719308909852172e+00
9.600000000000000000e+01 1.885625933807829835e+00
9.650000000000000000e+01 1.890513333486126824e+00
9.700000000000000000e+01 1.895391615711207844e+00
9.750000000000000000e+01 1.900254153088245523e+00
9.800000000000000000e+01 1.905107378766400572e+00
9.850000000000000000e+01 1.909955448086832597e+00
9.900000000000000000e+01 1.914789907293752869e+00
9.950000000000000000e+01 1.919609130534515096e+00
1.000000000000000000e+02 1.924411721375005602e+00
1.005000000000000000e+02 1.929201082526736499e+00
1.010000000000000000e+02 1.933980594764467931e+00
1.015000000000000000e+02 1.938746097511431676e+00
1.020000000000000000e+02 1.943501775761935058e+00
1.025000000000000000e+02 1.948248358187036899e+00
1.030000000000000000e+02 1.952978678128890477e+00
1.035000000000000000e+02 1.957699856218259260e+00
1.040000000000000000e+02 1.962403383161633874e+00
1.045000000000000000e+02 1.967098598442243329e+00
1.050000000000000000e+02 1.971782395243728114e+00
1.055000000000000000e+02 1.976454783209076638e+00
1.060000000000000000e+02 1.981116315724045673e+00
1.065000000000000000e+02 1.985764559538548024e+00
1.070000000000000000e+02 1.990400907253079499e+00
1.075000000000000000e+02 1.995023369759163057e+00
1.080000000000000000e+02 1.999640119490996515e+00
1.085000000000000000e+02 2.004245772181041829e+00
1.090000000000000000e+02 2.008837853665392803e+00
1.095000000000000000e+02 2.013416677118517573e+00
1.100000000000000000e+02 2.017985568210544312e+00
1.105000000000000000e+02 2.022553660522853569e+00
1.110000000000000000e+02 2.027107061278059064e+00
1.115000000000000000e+02 2.031648738477405125e+00
1.120000000000000000e+02 2.036183740139365650e+00
1.125000000000000000e+02 2.040705208406039972e+00
1.130000000000000000e+02 2.045220004769759736e+00
1.135000000000000000e+02 2.049724388422607291e+00
1.140000000000000000e+02 2.054222266345879788e+00
1.145000000000000000e+02 2.058709917633828823e+00


==> disorder0.25_dt1.0_average_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.013499999999999401e-02
1.000000000000000000e+00 2.182649999999999868e-01
1.500000000000000000e+00 4.207550000000000456e-01
2.000000000000000000e+00 6.136999999999999122e-01
2.500000000000000000e+00 7.713949999999999418e-01
3.000000000000000000e+00 9.016500000000000625e-01
3.500000000000000000e+00 1.028334999999999999e+00
4.000000000000000000e+00 1.167924999999999880e+00
4.500000000000000000e+00 1.319129999999999914e+00
5.000000000000000000e+00 1.468639999999999723e+00
5.500000000000000000e+00 1.605490000000000084e+00
6.000000000000000000e+00 1.730459999999999887e+00
6.500000000000000000e+00 1.853014999999999857e+00
7.000000000000000000e+00 1.981159999999999810e+00
7.500000000000000000e+00 2.114559999999999995e+00
8.000000000000000000e+00 2.246084999999999887e+00
8.500000000000000000e+00 2.369229999999999947e+00
9.000000000000000000e+00 2.484429999999999694e+00
9.500000000000000000e+00 2.598615000000000119e+00
1.000000000000000000e+01 2.717315000000000147e+00
1.050000000000000000e+01 2.840294999999999792e+00
1.100000000000000000e+01 2.961724999999999941e+00
1.150000000000000000e+01 3.075754999999999573e+00
1.200000000000000000e+01 3.182250000000000245e+00
1.250000000000000000e+01 3.286969999999999725e+00
1.300000000000000000e+01 3.396065000000000111e+00
1.350000000000000000e+01 3.510470000000000201e+00
1.400000000000000000e+01 3.625120000000000342e+00
1.450000000000000000e+01 3.733575000000000088e+00
1.500000000000000000e+01 3.833449999999999136e+00
1.550000000000000000e+01 3.928980000000000583e+00
1.600000000000000000e+01 4.027199999999999669e+00
1.650000000000000000e+01 4.131730000000001013e+00
1.700000000000000000e+01 4.240075000000000038e+00
1.750000000000000000e+01 4.345865000000001643e+00
1.800000000000000000e+01 4.444195000000001450e+00
1.850000000000000000e+01 4.535619999999999763e+00
1.900000000000000000e+01 4.625509999999999344e+00
1.950000000000000000e+01 4.719260000000000232e+00
2.000000000000000000e+01 4.817869999999999209e+00
2.050000000000000000e+01 4.917580000000000062e+00
2.100000000000000000e+01 5.013269999999999449e+00
2.150000000000000000e+01 5.102644999999999875e+00
2.200000000000000000e+01 5.188035000000000174e+00
2.250000000000000000e+01 5.274029999999998886e+00
2.300000000000000000e+01 5.363429999999999254e+00
2.350000000000000000e+01 5.455434999999999590e+00
2.400000000000000000e+01 5.546570000000000000e+00
2.450000000000000000e+01 5.633804999999999730e+00
2.500000000000000000e+01 5.717099999999999405e+00
2.550000000000000000e+01 5.799069999999999503e+00
2.600000000000000000e+01 5.882440000000000779e+00
2.650000000000000000e+01 5.967889999999999695e+00
2.700000000000000000e+01 6.053560000000001828e+00
2.750000000000000000e+01 6.136899999999997135e+00
2.800000000000000000e+01 6.216730000000000089e+00
2.850000000000000000e+01 6.294379999999998532e+00
2.900000000000000000e+01 6.372284999999999755e+00
2.950000000000000000e+01 6.452069999999998196e+00
3.000000000000000000e+01 6.533309999999998396e+00
3.050000000000000000e+01 6.614074999999998816e+00
3.100000000000000000e+01 6.692610000000000170e+00
3.150000000000000000e+01 6.768585000000001628e+00
3.200000000000000000e+01 6.843264999999999709e+00
3.250000000000000000e+01 6.918269999999999698e+00
3.300000000000000000e+01 6.994379999999996933e+00
3.350000000000000000e+01 7.071085000000000065e+00
3.400000000000000000e+01 7.147044999999999426e+00
3.450000000000000000e+01 7.221335000000000726e+00
3.500000000000000000e+01 7.293980000000000352e+00
3.550000000000000000e+01 7.365995000000000736e+00
3.600000000000000000e+01 7.438219999999997611e+00
3.650000000000000000e+01 7.510964999999998781e+00
3.700000000000000000e+01 7.583730000000000082e+00
3.750000000000000000e+01 7.655604999999999549e+00
3.800000000000000000e+01 7.726200000000000401e+00
3.850000000000000000e+01 7.795740000000001224e+00
3.900000000000000000e+01 7.864765000000001116e+00
3.950000000000000000e+01 7.933969999999999523e+00
4.000000000000000000e+01 8.003420000000000201e+00
4.050000000000000000e+01 8.072775000000000034e+00
4.100000000000000000e+01 8.141559999999998354e+00
4.150000000000000000e+01 8.209315000000000140e+00
4.200000000000000000e+01 8.276235000000005115e+00
4.250000000000000000e+01 8.342764999999998210e+00
4.300000000000000000e+01 8.409230000000002647e+00
4.350000000000000000e+01 8.475849999999999440e+00
4.400000000000000000e+01 8.542295000000006411e+00
4.450000000000000000e+01 8.608099999999998531e+00
4.500000000000000000e+01 8.672989999999998645e+00
4.550000000000000000e+01 8.737030000000002516e+00
4.600000000000000000e+01 8.800714999999998511e+00
4.650000000000000000e+01 8.864465000000004480e+00
4.700000000000000000e+01 8.928430000000002309e+00
4.750000000000000000e+01 8.992304999999998216e+00
4.800000000000000000e+01 9.055505000000000138e+00
4.850000000000000000e+01 9.117615000000000691e+00
4.900000000000000000e+01 9.178709999999997038e+00
4.950000000000000000e+01 9.239395000000003577e+00
5.000000000000000000e+01 9.300319999999999254e+00


==> disorder0.5_dt1.0_average_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 5.996499999999999053e-02
1.000000000000000000e+00 2.155549999999999966e-01
1.500000000000000000e+00 4.098200000000000176e-01
2.000000000000000000e+00 5.887350000000000083e-01
2.500000000000000000e+00 7.299350000000002225e-01
3.000000000000000000e+00 8.441849999999999632e-01
3.500000000000000000e+00 9.550250000000000128e-01
4.000000000000000000e+00 1.076289999999999969e+00
4.500000000000000000e+00 1.204714999999999980e+00
5.000000000000000000e+00 1.327429999999999888e+00
5.500000000000000000e+00 1.435785000000000089e+00
6.000000000000000000e+00 1.532259999999999955e+00
6.500000000000000000e+00 1.626425000000000010e+00
7.000000000000000000e+00 1.725500000000000034e+00
7.500000000000000000e+00 1.828999999999999737e+00
8.000000000000000000e+00 1.930460000000000065e+00
8.500000000000000000e+00 2.024334999999999329e+00
9.000000000000000000e+00 2.110424999999999773e+00
9.500000000000000000e+00 2.193784999999999652e+00
1.000000000000000000e+01 2.279395000000000060e+00
1.050000000000000000e+01 2.367639999999999745e+00
1.100000000000000000e+01 2.455075000000000340e+00
1.150000000000000000e+01 2.537690000000000001e+00
1.200000000000000000e+01 2.614460000000000228e+00
1.250000000000000000e+01 2.687999999999999723e+00
1.300000000000000000e+01 2.761754999999999960e+00
1.350000000000000000e+01 2.836940000000000239e+00
1.400000000000000000e+01 2.911860000000000337e+00
1.450000000000000000e+01 2.983945000000000292e+00
1.500000000000000000e+01 3.052159999999999762e+00
1.550000000000000000e+01 3.117919999999999359e+00
1.600000000000000000e+01 3.183399999999999785e+00
1.650000000000000000e+01 3.249449999999999950e+00
1.700000000000000000e+01 3.314900000000000624e+00
1.750000000000000000e+01 3.377869999999999706e+00
1.800000000000000000e+01 3.437605000000000466e+00
1.850000000000000000e+01 3.495260000000000478e+00
1.900000000000000000e+01 3.552794999999999259e+00
1.950000000000000000e+01 3.611235000000000195e+00
2.000000000000000000e+01 3.669720000000000315e+00
2.050000000000000000e+01 3.726410000000000444e+00
2.100000000000000000e+01 3.780184999999999018e+00
2.150000000000000000e+01 3.831609999999999072e+00
2.200000000000000000e+01 3.882535000000000736e+00
2.250000000000000000e+01 3.934475000000001277e+00
2.300000000000000000e+01 3.987340000000000106e+00
2.350000000000000000e+01 4.039500000000001201e+00
2.400000000000000000e+01 4.089249999999999829e+00
2.450000000000000000e+01 4.136239999999999917e+00
2.500000000000000000e+01 4.181709999999998928e+00
2.550000000000000000e+01 4.227439999999999642e+00
2.600000000000000000e+01 4.274295000000000400e+00
2.650000000000000000e+01 4.321654999999999802e+00
2.700000000000000000e+01 4.367874999999997954e+00
2.750000000000000000e+01 4.411859999999999893e+00
2.800000000000000000e+01 4.453849999999998310e+00
2.850000000000000000e+01 4.495200000000000529e+00
2.900000000000000000e+01 4.537205000000001043e+00
2.950000000000000000e+01 4.580080000000000595e+00
3.000000000000000000e+01 4.622724999999999973e+00
3.050000000000000000e+01 4.663895000000001012e+00
3.100000000000000000e+01 4.703140000000001208e+00
3.150000000000000000e+01 4.741140000000000576e+00
3.200000000000000000e+01 4.779060000000000308e+00
3.250000000000000000e+01 4.817684999999999995e+00
3.300000000000000000e+01 4.856859999999998401e+00
3.350000000000000000e+01 4.895570000000000199e+00
3.400000000000000000e+01 4.933004999999998752e+00
3.450000000000000000e+01 4.968960000000000043e+00
3.500000000000000000e+01 5.004030000000000200e+00
3.550000000000000000e+01 5.039094999999997881e+00
3.600000000000000000e+01 5.074460000000000193e+00
3.650000000000000000e+01 5.109790000000001164e+00
3.700000000000000000e+01 5.144405000000000783e+00
3.750000000000000000e+01 5.177890000000000548e+00
3.800000000000000000e+01 5.210364999999999469e+00
3.850000000000000000e+01 5.242380000000001594e+00
3.900000000000000000e+01 5.274370000000001113e+00
3.950000000000000000e+01 5.306424999999999059e+00
4.000000000000000000e+01 5.338110000000001243e+00
4.050000000000000000e+01 5.368994999999999074e+00
4.100000000000000000e+01 5.399055000000002380e+00
4.150000000000000000e+01 5.428550000000001319e+00
4.200000000000000000e+01 5.457875000000001364e+00
4.250000000000000000e+01 5.487065000000000303e+00
4.300000000000000000e+01 5.515960000000000640e+00
4.350000000000000000e+01 5.544290000000000163e+00
4.400000000000000000e+01 5.571894999999998710e+00
4.450000000000000000e+01 5.598929999999997520e+00
4.500000000000000000e+01 5.625754999999999839e+00
4.550000000000000000e+01 5.652465000000000295e+00
4.600000000000000000e+01 5.678924999999999557e+00
4.650000000000000000e+01 5.704935000000002532e+00
4.700000000000000000e+01 5.730240000000001110e+00
4.750000000000000000e+01 5.754935000000000578e+00
4.800000000000000000e+01 5.779354999999998910e+00
4.850000000000000000e+01 5.803649999999998421e+00
4.900000000000000000e+01 5.827859999999999374e+00
4.950000000000000000e+01 5.851704999999999046e+00
5.000000000000000000e+01 5.875004999999998034e+00


==> disorder0.75_dt1.0_average_mag_flow.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 5.968499999999998806e-02
1.000000000000000000e+00 2.100100000000000300e-01
1.500000000000000000e+00 3.866250000000000520e-01
2.000000000000000000e+00 5.351449999999999818e-01
2.500000000000000000e+00 6.407249999999999890e-01
3.000000000000000000e+00 7.230449999999999378e-01
3.500000000000000000e+00 8.093500000000000139e-01
4.000000000000000000e+00 9.102049999999999308e-01
4.500000000000000000e+00 1.015255000000000241e+00
5.000000000000000000e+00 1.107574999999999754e+00
5.500000000000000000e+00 1.180549999999999766e+00
6.000000000000000000e+00 1.242805000000000160e+00
6.500000000000000000e+00 1.309070000000000178e+00
7.000000000000000000e+00 1.386965000000000003e+00
7.500000000000000000e+00 1.471530000000000005e+00
8.000000000000000000e+00 1.551365000000000327e+00
8.500000000000000000e+00 1.619364999999999943e+00
9.000000000000000000e+00 1.678390000000000271e+00
9.500000000000000000e+00 1.737189999999999568e+00
1.000000000000000000e+01 1.802025000000000432e+00
1.050000000000000000e+01 1.871165000000000411e+00
1.100000000000000000e+01 1.937184999999999713e+00
1.150000000000000000e+01 1.994280000000000275e+00
1.200000000000000000e+01 2.043550000000000200e+00
1.250000000000000000e+01 2.091749999999999332e+00
1.300000000000000000e+01 2.144945000000000324e+00
1.350000000000000000e+01 2.203139999999999876e+00
1.400000000000000000e+01 2.260675000000000434e+00
1.450000000000000000e+01 2.311585000000000445e+00
1.500000000000000000e+01 2.355104999999999560e+00
1.550000000000000000e+01 2.395795000000000563e+00
1.600000000000000000e+01 2.439309999999999867e+00
1.650000000000000000e+01 2.487280000000001046e+00
1.700000000000000000e+01 2.536084999999999479e+00
1.750000000000000000e+01 2.580484999999999030e+00
1.800000000000000000e+01 2.618459999999999788e+00
1.850000000000000000e+01 2.652905000000000069e+00
1.900000000000000000e+01 2.688859999999999140e+00
1.950000000000000000e+01 2.728934999999999000e+00
2.000000000000000000e+01 2.771119999999998917e+00
2.050000000000000000e+01 2.810714999999999630e+00
2.100000000000000000e+01 2.844639999999999613e+00
2.150000000000000000e+01 2.874100000000000321e+00
2.200000000000000000e+01 2.903400000000001313e+00
2.250000000000000000e+01 2.936140000000000860e+00
2.300000000000000000e+01 2.972115000000000062e+00
2.350000000000000000e+01 3.007829999999998893e+00
2.400000000000000000e+01 3.039595000000001157e+00
2.450000000000000000e+01 3.066894999999999705e+00
2.500000000000000000e+01 3.092509999999999426e+00
2.550000000000000000e+01 3.119869999999999255e+00
2.600000000000000000e+01 3.150129999999999875e+00
2.650000000000000000e+01 3.181204999999999394e+00
2.700000000000000000e+01 3.209879999999999622e+00
2.750000000000000000e+01 3.234745000000000203e+00
2.800000000000000000e+01 3.257395000000001595e+00
2.850000000000000000e+01 3.280919999999999170e+00
2.900000000000000000e+01 3.307114999999999583e+00
2.950000000000000000e+01 3.335085000000000743e+00
3.000000000000000000e+01 3.362095000000000500e+00
3.050000000000000000e+01 3.386059999999998738e+00
3.100000000000000000e+01 3.407299999999997553e+00
3.150000000000000000e+01 3.428104999999999958e+00
3.200000000000000000e+01 3.450625000000001386e+00
3.250000000000000000e+01 3.474954999999999128e+00
3.300000000000000000e+01 3.499260000000000037e+00
3.350000000000000000e+01 3.521574999999999456e+00
3.400000000000000000e+01 3.541479999999999961e+00
3.450000000000000000e+01 3.560519999999999019e+00
3.500000000000000000e+01 3.580629999999998425e+00
3.550000000000000000e+01 3.602364999999999817e+00
3.600000000000000000e+01 3.624524999999999331e+00
3.650000000000000000e+01 3.645354999999999901e+00
3.700000000000000000e+01 3.664225000000000065e+00
3.750000000000000000e+01 3.682149999999999590e+00
3.800000000000000000e+01 3.700794999999998947e+00
3.850000000000000000e+01 3.720839999999999037e+00
3.900000000000000000e+01 3.741315000000001056e+00
3.950000000000000000e+01 3.760470000000001090e+00
4.000000000000000000e+01 3.777465000000000295e+00
4.050000000000000000e+01 3.793169999999999931e+00
4.100000000000000000e+01 3.809509999999999508e+00
4.150000000000000000e+01 3.827814999999998857e+00
4.200000000000000000e+01 3.847615000000002006e+00
4.250000000000000000e+01 3.867034999999999556e+00
4.300000000000000000e+01 3.884560000000000013e+00
4.350000000000000000e+01 3.900279999999999969e+00
4.400000000000000000e+01 3.915805000000000202e+00
4.450000000000000000e+01 3.932794999999999153e+00
4.500000000000000000e+01 3.951464999999999339e+00
4.550000000000000000e+01 3.970300000000000384e+00
4.600000000000000000e+01 3.987495000000000456e+00
4.650000000000000000e+01 4.002489999999999881e+00
4.700000000000000000e+01 4.016549999999998732e+00
4.750000000000000000e+01 4.031669999999999199e+00
4.800000000000000000e+01 4.048825000000000784e+00
4.850000000000000000e+01 4.067240000000001743e+00
4.900000000000000000e+01 4.085054999999998770e+00
4.950000000000000000e+01 4.100940000000001362e+00
5.000000000000000000e+01 4.115245000000000708e+00

